Almost-Bayesian Quadratic Persuasion (Extended Version)

In this article, we relax the Bayesianity assumption in the now-traditional model of Bayesian Persuasion introduced by Kamenica & Gentzkow. Unlike preexisting approaches -- which have tackled the possibility of the receiver (Bob) being non-Bayesian by considering that his thought process is not Bayesian yet known to the sender (Alice), possibly up to a parameter -- we let Alice merely assume that Bob behaves 'almost like' a Bayesian agent, in some sense, without resorting to any specific model. Under this assumption, we study Alice's strategy when both utilities are quadratic and the prior is isotropic. We show that, contrary to the Bayesian case, Alice's optimal response may not be linear anymore. This fact is unfortunate as linear policies remain the only ones for which the induced belief distribution is known. What is more, evaluating linear policies proves difficult except in particular cases, let alone finding an optimal one. Nonetheless, we derive bounds that prove linear policies are near-optimal and allow Alice to compute a near-optimal linear policy numerically. With this solution in hand, we show that Alice shares less information with Bob as he departs more from Bayesianity, much to his detriment.

==> python/pess.txt <==
0.0000 167.0098
0.0025 167.0954
0.0050 167.1810
0.0075 167.2666
0.0100 167.3523
0.0125 167.4380
0.0150 167.5238
0.0175 167.6096
0.0200 167.6955
0.0225 167.7815
0.0250 167.8675
0.0275 167.9535
0.0300 168.0396
0.0325 168.1257
0.0350 168.2119
0.0375 168.2981
0.0400 168.3844
0.0425 168.4708
0.0450 168.5571
0.0475 168.6436
0.0501 168.7301
0.0526 168.8166
0.0551 168.9032
0.0576 168.9898
0.0601 169.0765
0.0626 169.1633
0.0651 169.2501
0.0676 169.3369
0.0701 169.4238
0.0726 169.5107
0.0751 169.5977
0.0776 169.6847
0.0801 169.7718
0.0826 169.8590
0.0851 169.9462
0.0876 170.0334
0.0901 170.1207
0.0926 170.2080
0.0951 170.2954
0.0976 170.3829
0.1001 170.4703
0.1026 170.5579
0.1051 170.6455
0.1076 170.7331
0.1101 170.8208
0.1126 170.9085
0.1151 170.9963
0.1176 171.0842
0.1201 171.1721
0.1226 171.2600
0.1251 171.3480
0.1276 171.4360
0.1301 171.5241
0.1326 171.6123
0.1351 171.7005
0.1376 171.7887
0.1401 171.8770
0.1426 171.9653
0.1451 172.0537
0.1476 172.1422
0.1502 172.2307
0.1527 172.3192
0.1552 172.4078
0.1577 172.4964
0.1602 172.5851
0.1627 172.6739
0.1652 172.7627
0.1677 172.8515
0.1702 172.9404
0.1727 173.0293
0.1752 173.1183
0.1777 173.2074
0.1802 173.2965
0.1827 173.3856
0.1852 173.4748
0.1877 173.5640
0.1902 173.6533
0.1927 173.7427
0.1952 173.8321
0.1977 173.9215
0.2002 174.0110
0.2027 174.1005
0.2052 174.1901
0.2077 174.2798
0.2102 174.3695
0.2127 174.4592
0.2152 174.5490
0.2177 174.6389
0.2202 174.7288
0.2227 174.8187
0.2252 174.9087
0.2277 174.9987
0.2302 175.0888
0.2327 175.1790
0.2352 175.2692
0.2377 175.3594
0.2402 175.4497
0.2427 175.5401
0.2452 175.6305
0.2477 175.7209
0.2503 175.8114
0.2528 175.9019
0.2553 175.9925
0.2578 176.0832
0.2603 176.1739
0.2628 176.2646
0.2653 176.3554
0.2678 176.4463
0.2703 176.5372
0.2728 176.6281
0.2753 176.7191
0.2778 176.8102
0.2803 176.9012
0.2828 176.9924
0.2853 177.0836
0.2878 177.1748
0.2903 177.2661
0.2928 177.3575
0.2953 177.4489
0.2978 177.5403
0.3003 177.6318
0.3028 177.7234
0.3053 177.8150
0.3078 177.9066
0.3103 177.9983
0.3128 178.0901
0.3153 178.1819
0.3178 178.2737
0.3203 178.3656
0.3228 178.4576
0.3253 178.5496
0.3278 178.6416
0.3303 178.7337
0.3328 178.8259
0.3353 178.9181
0.3378 179.0103
0.3403 179.1026
0.3428 179.1949
0.3453 179.2873
0.3478 179.3798
0.3504 179.4723
0.3529 179.5648
0.3554 179.6574
0.3579 179.7501
0.3604 179.8428
0.3629 179.9355
0.3654 180.0283
0.3679 180.1212
0.3704 180.2141
0.3729 180.3070
0.3754 180.4000
0.3779 180.4931
0.3804 180.5862
0.3829 180.6793
0.3854 180.7725
0.3879 180.8658
0.3904 180.9591
0.3929 181.0525
0.3954 181.1459
0.3979 181.2393
0.4004 181.3328
0.4029 181.4264
0.4054 181.5200
0.4079 181.6136
0.4104 181.7073
0.4129 181.8011
0.4154 181.8949
0.4179 181.9887
0.4204 182.0826
0.4229 182.1766
0.4254 182.2706
0.4279 182.3646
0.4304 182.4587
0.4329 182.5529
0.4354 182.6471
0.4379 182.7413
0.4404 182.8356
0.4429 182.9300
0.4454 183.0244
0.4479 183.1189
0.4505 183.2134
0.4530 183.3079
0.4555 183.4025
0.4580 183.4972
0.4605 183.5919
0.4630 183.6866
0.4655 183.7814
0.4680 183.8763
0.4705 183.9712
0.4730 184.0661
0.4755 184.1611
0.4780 184.2562
0.4805 184.3513
0.4830 184.4465
0.4855 184.5417
0.4880 184.6369
0.4905 184.7322
0.4930 184.8276
0.4955 184.9230
0.4980 185.0184
0.5005 185.1139
0.5030 185.2095
0.5055 185.3051
0.5080 185.4008
0.5105 185.4965
0.5130 185.5922
0.5155 185.6880
0.5180 185.7839
0.5205 185.8798
0.5230 185.9758
0.5255 186.0718
0.5280 186.1678
0.5305 186.2639
0.5330 186.3601
0.5355 186.4563
0.5380 186.5525
0.5405 186.6489
0.5430 186.7452
0.5455 186.8416
0.5480 186.9381
0.5506 187.0346
0.5531 187.1311
0.5556 187.2277
0.5581 187.3244
0.5606 187.4211
0.5631 187.5179
0.5656 187.6147
0.5681 187.7115
0.5706 187.8084
0.5731 187.9054
0.5756 188.0024
0.5781 188.0995
0.5806 188.1966
0.5831 188.2937
0.5856 188.3909
0.5881 188.4882
0.5906 188.5855
0.5931 188.6829
0.5956 188.7803
0.5981 188.8777
0.6006 188.9753
0.6031 189.0728
0.6056 189.1704
0.6081 189.2681
0.6106 189.3658
0.6131 189.4635
0.6156 189.5614
0.6181 189.6592
0.6206 189.7571
0.6231 189.8551
0.6256 189.9531
0.6281 190.0512
0.6306 190.1493
0.6331 190.2474
0.6356 190.3456
0.6381 190.4439
0.6406 190.5422
0.6431 190.6406
0.6456 190.7390
0.6481 190.8374
0.6507 190.9360
0.6532 191.0345
0.6557 191.1331
0.6582 191.2318
0.6607 191.3305
0.6632 191.4293
0.6657 191.5281
0.6682 191.6269
0.6707 191.7259
0.6732 191.8248
0.6757 191.9238
0.6782 192.0229
0.6807 192.1220
0.6832 192.2212
0.6857 192.3204
0.6882 192.4196
0.6907 192.5190
0.6932 192.6183
0.6957 192.7177
0.6982 192.8172
0.7007 192.9167
0.7032 193.0163
0.7057 193.1159
0.7082 193.2156
0.7107 193.3153
0.7132 193.4150
0.7157 193.5148
0.7182 193.6147
0.7207 193.7146
0.7232 193.8146
0.7257 193.9146
0.7282 194.0147
0.7307 194.1148
0.7332 194.2149
0.7357 194.3152
0.7382 194.4154
0.7407 194.5157
0.7432 194.6161
0.7457 194.7165
0.7482 194.8170
0.7508 194.9175
0.7533 195.0181
0.7558 195.1187
0.7583 195.2194
0.7608 195.3201
0.7633 195.4208
0.7658 195.5216
0.7683 195.6225
0.7708 195.7234
0.7733 195.8244
0.7758 195.9254
0.7783 196.0265
0.7808 196.1276
0.7833 196.2288
0.7858 196.3300
0.7883 196.4312
0.7908 196.5326
0.7933 196.6339
0.7958 196.7353
0.7983 196.8368
0.8008 196.9383
0.8033 197.0399
0.8058 197.1415
0.8083 197.2432
0.8108 197.3449
0.8133 197.4467
0.8158 197.5485
0.8183 197.6504
0.8208 197.7523
0.8233 197.8542
0.8258 197.9563
0.8283 198.0583
0.8308 198.1605
0.8333 198.2626
0.8358 198.3648
0.8383 198.4671
0.8408 198.5694
0.8433 198.6718
0.8458 198.7742
0.8483 198.8767
0.8509 198.9792
0.8534 199.0818
0.8559 199.1844
0.8584 199.2871
0.8609 199.3898
0.8634 199.4926
0.8659 199.5954
0.8684 199.6982
0.8709 199.8012
0.8734 199.9041
0.8759 200.0072
0.8784 200.1102
0.8809 200.2133
0.8834 200.3165
0.8859 200.4197
0.8884 200.5230
0.8909 200.6263
0.8934 200.7297
0.8959 200.8331
0.8984 200.9366
0.9009 201.0401
0.9034 201.1437
0.9059 201.2473
0.9084 201.3510
0.9109 201.4547
0.9134 201.5585
0.9159 201.6623
0.9184 201.7662
0.9209 201.8701
0.9234 201.9741
0.9259 202.0781
0.9284 202.1822
0.9309 202.2863
0.9334 202.3905
0.9359 202.4947
0.9384 202.5990
0.9409 202.7033
0.9434 202.8076
0.9459 202.9121
0.9484 203.0165
0.9510 203.1211
0.9535 203.2256
0.9560 203.3303
0.9585 203.4349
0.9610 203.5397
0.9635 203.6444
0.9660 203.7493
0.9685 203.8541
0.9710 203.9591
0.9735 204.0640
0.9760 204.1691
0.9785 204.2741
0.9810 204.3793
0.9835 204.4844
0.9860 204.5897
0.9885 204.6949
0.9910 204.8003
0.9935 204.9056
0.9960 205.0111
0.9985 205.1165
1.0010 205.2221
1.0035 205.3276
1.0060 205.4333
1.0085 205.5389
1.0110 205.6447
1.0135 205.7504
1.0160 205.8563
1.0185 205.9621
1.0210 206.0681
1.0235 206.1740
1.0260 206.2801
1.0285 206.3861
1.0310 206.4923
1.0335 206.5985
1.0360 206.7047
1.0385 206.8110
1.0410 206.9173
1.0435 207.0237
1.0460 207.1301
1.0485 207.2366
1.0511 207.3431
1.0536 207.4497
1.0561 207.5563
1.0586 207.6630
1.0611 207.7697
1.0636 207.8765
1.0661 207.9833
1.0686 208.0902
1.0711 208.1971
1.0736 208.3041
1.0761 208.4111
1.0786 208.5182
1.0811 208.6253
1.0836 208.7325
1.0861 208.8397
1.0886 208.9470
1.0911 209.0543
1.0936 209.1617
1.0961 209.2692
1.0986 209.3766
1.1011 209.4842
1.1036 209.5917
1.1061 209.6994
1.1086 209.8071
1.1111 209.9148
1.1136 210.0226
1.1161 210.1304
1.1186 210.2383
1.1211 210.3462
1.1236 210.4542
1.1261 210.5622
1.1286 210.6703
1.1311 210.7784
1.1336 210.8866
1.1361 210.9948
1.1386 211.1031
1.1411 211.2114
1.1436 211.3198
1.1461 211.4283
1.1486 211.5367
1.1512 211.6453
1.1537 211.7539
1.1562 211.8625
1.1587 211.9712
1.1612 212.0799
1.1637 212.1887
1.1662 212.2975
1.1687 212.4064
1.1712 212.5153
1.1737 212.6243
1.1762 212.7333
1.1787 212.8424
1.1812 212.9516
1.1837 213.0607
1.1862 213.1700
1.1887 213.2793
1.1912 213.3886
1.1937 213.4980
1.1962 213.6074
1.1987 213.7169
1.2012 213.7749
1.2037 213.8111
1.2062 213.8473
1.2087 213.8836
1.2112 213.9200
1.2137 213.9563
1.2162 213.9928
1.2187 214.0293
1.2212 214.0658
1.2237 214.1024
1.2262 214.1390
1.2287 214.1757
1.2312 214.2124
1.2337 214.2492
1.2362 214.2860
1.2387 214.3229
1.2412 214.3598
1.2437 214.3968
1.2462 214.4338
1.2487 214.4708
1.2513 214.5079
1.2538 214.5451
1.2563 214.5823
1.2588 214.6196
1.2613 214.6569
1.2638 214.6942
1.2663 214.7317
1.2688 214.7691
1.2713 214.8066
1.2738 214.8441
1.2763 214.8817
1.2788 214.9194
1.2813 214.9570
1.2838 214.9948
1.2863 215.0326
1.2888 215.0704
1.2913 215.1083
1.2938 215.1462
1.2963 215.1842
1.2988 215.2223
1.3013 215.2603
1.3038 215.2985
1.3063 215.3367
1.3088 215.3749
1.3113 215.4132
1.3138 215.4515
1.3163 215.4898
1.3188 215.5282
1.3213 215.5667
1.3238 215.6052
1.3263 215.6438
1.3288 215.6824
1.3313 215.7211
1.3338 215.7598
1.3363 215.7986
1.3388 215.8374
1.3413 215.8762
1.3438 215.9152
1.3463 215.9541
1.3488 215.9931
1.3514 216.0322
1.3539 216.0713
1.3564 216.1104
1.3589 216.1496
1.3614 216.1889
1.3639 216.2282
1.3664 216.2675
1.3689 216.3069
1.3714 216.3463
1.3739 216.3858
1.3764 216.4254
1.3789 216.4650
1.3814 216.5046
1.3839 216.5443
1.3864 216.5840
1.3889 216.6238
1.3914 216.6637
1.3939 216.7036
1.3964 216.7435
1.3989 216.7835
1.4014 216.8235
1.4039 216.8636
1.4064 216.9038
1.4089 216.9440
1.4114 216.9842
1.4139 217.0245
1.4164 217.0649
1.4189 217.1052
1.4214 217.1456
1.4239 217.1861
1.4264 217.2266
1.4289 217.2672
1.4314 217.3078
1.4339 217.3485
1.4364 217.3892
1.4389 217.4300
1.4414 217.4708
1.4439 217.5117
1.4464 217.5526
1.4489 217.5936
1.4515 217.6346
1.4540 217.6756
1.4565 217.7168
1.4590 217.7579
1.4615 217.7992
1.4640 217.8404
1.4665 217.8817
1.4690 217.9231
1.4715 217.9645
1.4740 218.0060
1.4765 218.0475
1.4790 218.0890
1.4815 218.1306
1.4840 218.1723
1.4865 218.2140
1.4890 218.2557
1.4915 218.2975
1.4940 218.3393
1.4965 218.3812
1.4990 218.4232
1.5015 218.4652
1.5040 218.5072
1.5065 218.5493
1.5090 218.5915
1.5115 218.6337
1.5140 218.6759
1.5165 218.7182
1.5190 218.7606
1.5215 218.8030
1.5240 218.8454
1.5265 218.8879
1.5290 218.9305
1.5315 218.9731
1.5340 219.0157
1.5365 219.0584
1.5390 219.1011
1.5415 219.1439
1.5440 219.1868
1.5465 219.2297
1.5490 219.2726
1.5516 219.3156
1.5541 219.3586
1.5566 219.4017
1.5591 219.4448
1.5616 219.4880
1.5641 219.5312
1.5666 219.5745
1.5691 219.6178
1.5716 219.6612
1.5741 219.7046
1.5766 219.7481
1.5791 219.7916
1.5816 219.8352
1.5841 219.8788
1.5866 219.9225
1.5891 219.9662
1.5916 220.0100
1.5941 220.0538
1.5966 220.0977
1.5991 220.1416
1.6016 220.1856
1.6041 220.2296
1.6066 220.2737
1.6091 220.3155
1.6116 220.3502
1.6141 220.3850
1.6166 220.4198
1.6191 220.4547
1.6216 220.4896
1.6241 220.5245
1.6266 220.5596
1.6291 220.5946
1.6316 220.6297
1.6341 220.6649
1.6366 220.7001
1.6391 220.7354
1.6416 220.7707
1.6441 220.8061
1.6466 220.8415
1.6491 220.8770
1.6517 220.9118
1.6542 220.9449
1.6567 220.9780
1.6592 221.0112
1.6617 221.0445
1.6642 221.0778
1.6667 221.1111
1.6692 221.1445
1.6717 221.1779
1.6742 221.2114
1.6767 221.2450
1.6792 221.2786
1.6817 221.3122
1.6842 221.3459
1.6867 221.3796
1.6892 221.4134
1.6917 221.4473
1.6942 221.4812
1.6967 221.5151
1.6992 221.5491
1.7017 221.5832
1.7042 221.6172
1.7067 221.6514
1.7092 221.6856
1.7117 221.7198
1.7142 221.7541
1.7167 221.7885
1.7192 221.8229
1.7217 221.8573
1.7242 221.8918
1.7267 221.9263
1.7292 221.9609
1.7317 221.9956
1.7342 222.0303
1.7367 222.0650
1.7392 222.0998
1.7417 222.1347
1.7442 222.1696
1.7467 222.2045
1.7492 222.2395
1.7518 222.2745
1.7543 222.3096
1.7568 222.3448
1.7593 222.3800
1.7618 222.4152
1.7643 222.4505
1.7668 222.4859
1.7693 222.5213
1.7718 222.5567
1.7743 222.5922
1.7768 222.6277
1.7793 222.6633
1.7818 222.6990
1.7843 222.7347
1.7868 222.7704
1.7893 222.8062
1.7918 222.8421
1.7943 222.8780
1.7968 222.9139
1.7993 222.9499
1.8018 222.9860
1.8043 223.0221
1.8068 223.0582
1.8093 223.0944
1.8118 223.1306
1.8143 223.1669
1.8168 223.2033
1.8193 223.2397
1.8218 223.2761
1.8243 223.3126
1.8268 223.3492
1.8293 223.3858
1.8318 223.4224
1.8343 223.4591
1.8368 223.4959
1.8393 223.5327
1.8418 223.5695
1.8443 223.6064
1.8468 223.6434
1.8493 223.6804
1.8519 223.7174
1.8544 223.7545
1.8569 223.7917
1.8594 223.8289
1.8619 223.8661
1.8644 223.9034
1.8669 223.9408
1.8694 223.9782
1.8719 224.0156
1.8744 224.0531
1.8769 224.0907
1.8794 224.1283
1.8819 224.1659
1.8844 224.2036
1.8869 224.2414
1.8894 224.2792
1.8919 224.3170
1.8944 224.3549
1.8969 224.3929
1.8994 224.4309
1.9019 224.4689
1.9044 224.5070
1.9069 224.5452
1.9094 224.5834
1.9119 224.6216
1.9144 224.6599
1.9169 224.6983
1.9194 224.7367
1.9219 224.7751
1.9244 224.8136
1.9269 224.8522
1.9294 224.8908
1.9319 224.9294
1.9344 224.9681
1.9369 225.0069
1.9394 225.0457
1.9419 225.0846
1.9444 225.1235
1.9469 225.1624
1.9494 225.2014
1.9520 225.2405
1.9545 225.2796
1.9570 225.3187
1.9595 225.3579
1.9620 225.3972
1.9645 225.4365
1.9670 225.4758
1.9695 225.5152
1.9720 225.5547
1.9745 225.5942
1.9770 225.6338
1.9795 225.6734
1.9820 225.7130
1.9845 225.7527
1.9870 225.7925
1.9895 225.8323
1.9920 225.8721
1.9945 225.9120
1.9970 225.9520
1.9995 225.9920
2.0020 226.0320
2.0045 226.0722
2.0070 226.1123
2.0095 226.1525
2.0120 226.1928
2.0145 226.2331
2.0170 226.2734
2.0195 226.3138
2.0220 226.3543
2.0245 226.3948
2.0270 226.4354
2.0295 226.4760
2.0320 226.5166
2.0345 226.5573
2.0370 226.5981
2.0395 226.6389
2.0420 226.6797
2.0445 226.7206
2.0470 226.7616
2.0495 226.8026
2.0521 226.8437
2.0546 226.8848
2.0571 226.9259
2.0596 226.9671
2.0621 227.0084
2.0646 227.0497
2.0671 227.0911
2.0696 227.1325
2.0721 227.1739
2.0746 227.2154
2.0771 227.2570
2.0796 227.2986
2.0821 227.3403
2.0846 227.3820
2.0871 227.4237
2.0896 227.4655
2.0921 227.5074
2.0946 227.5493
2.0971 227.5913
2.0996 227.6333
2.1021 227.6753
2.1046 227.7174
2.1071 227.7596
2.1096 227.8018
2.1121 227.8441
2.1146 227.8864
2.1171 227.9287
2.1196 227.9711
2.1221 228.0136
2.1246 228.0561
2.1271 228.0987
2.1296 228.1413
2.1321 228.1839
2.1346 228.2267
2.1371 228.2694
2.1396 228.3122
2.1421 228.3551
2.1446 228.3980
2.1471 228.4410
2.1496 228.4840
2.1522 228.5270
2.1547 228.5701
2.1572 228.6133
2.1597 228.6565
2.1622 228.6998
2.1647 228.7431
2.1672 228.7865
2.1697 228.8299
2.1722 228.8733
2.1747 228.9168
2.1772 228.9604
2.1797 229.0040
2.1822 229.0477
2.1847 229.0914
2.1872 229.1352
2.1897 229.1790
2.1922 229.2228
2.1947 229.2667
2.1972 229.3107
2.1997 229.3547
2.2022 229.3988
2.2047 229.4429
2.2072 229.4871
2.2097 229.5313
2.2122 229.5755
2.2147 229.6198
2.2172 229.6642
2.2197 229.7086
2.2222 229.7531
2.2247 229.7976
2.2272 229.8422
2.2297 229.8868
2.2322 229.9314
2.2347 229.9762
2.2372 230.0209
2.2397 230.0657
2.2422 230.1106
2.2447 230.1555
2.2472 230.2005
2.2497 230.2455
2.2523 230.2906
2.2548 230.3357
2.2573 230.3808
2.2598 230.4261
2.2623 230.4713
2.2648 230.5166
2.2673 230.5620
2.2698 230.6074
2.2723 230.6529
2.2748 230.6984
2.2773 230.7440
2.2798 230.7896
2.2823 230.8352
2.2848 230.8810
2.2873 230.9267
2.2898 230.9725
2.2923 231.0184
2.2948 231.0643
2.2973 231.1103
2.2998 231.1563
2.3023 231.2024
2.3048 231.2485
2.3073 231.2947
2.3098 231.3409
2.3123 231.3872
2.3148 231.4335
2.3173 231.4798
2.3198 231.5263
2.3223 231.5727
2.3248 231.6192
2.3273 231.6658
2.3298 231.7124
2.3323 231.7591
2.3348 231.8058
2.3373 231.8526
2.3398 231.8994
2.3423 231.9463
2.3448 231.9932
2.3473 232.0402
2.3498 232.0872
2.3524 232.1342
2.3549 232.1814
2.3574 232.2285
2.3599 232.2758
2.3624 232.3230
2.3649 232.3703
2.3674 232.4177
2.3699 232.4651
2.3724 232.5126
2.3749 232.5601
2.3774 232.6077
2.3799 232.6553
2.3824 232.7030
2.3849 232.7507
2.3874 232.7985
2.3899 232.8463
2.3924 232.8942
2.3949 232.9421
2.3974 232.9901
2.3999 233.0381
2.4024 233.0861
2.4049 233.1343
2.4074 233.1824
2.4099 233.2307
2.4124 233.2789
2.4149 233.3273
2.4174 233.3756
2.4199 233.4240
2.4224 233.4725
2.4249 233.5210
2.4274 233.5696
2.4299 233.6182
2.4324 233.6669
2.4349 233.7156
2.4374 233.7644
2.4399 233.8132
2.4424 233.8621
2.4449 233.9110
2.4474 233.9600
2.4499 234.0090
2.4525 234.0581
2.4550 234.1072
2.4575 234.1564
2.4600 234.2056
2.4625 234.2549
2.4650 234.3042
2.4675 234.3536
2.4700 234.4030
2.4725 234.4525
2.4750 234.5020
2.4775 234.5516
2.4800 234.6012
2.4825 234.6509
2.4850 234.7006
2.4875 234.7504
2.4900 234.8002
2.4925 234.8501
2.4950 234.9000
2.4975 234.9500
2.5000 235.0000


==> python/popt.txt <==
0.0000 167.0098
0.0025 167.0338
0.0050 167.0578
0.0075 167.0819
0.0100 167.1060
0.0125 167.1301
0.0150 167.1542
0.0175 167.1785
0.0200 167.2027
0.0225 167.2270
0.0250 167.2513
0.0275 167.2757
0.0300 167.3001
0.0325 167.3245
0.0350 167.3490
0.0375 167.3736
0.0400 167.3981
0.0425 167.4227
0.0450 167.4474
0.0475 167.4721
0.0501 167.4968
0.0526 167.5216
0.0551 167.5464
0.0576 167.5712
0.0601 167.5961
0.0626 167.6210
0.0651 167.6460
0.0676 167.6710
0.0701 167.6960
0.0726 167.7211
0.0751 167.7463
0.0776 167.7714
0.0801 167.7966
0.0826 167.8219
0.0851 167.8472
0.0876 167.8725
0.0901 167.8979
0.0926 167.9233
0.0951 167.9487
0.0976 167.9742
0.1001 167.9997
0.1026 168.0253
0.1051 168.0509
0.1076 168.0766
0.1101 168.1022
0.1126 168.1280
0.1151 168.1537
0.1176 168.1795
0.1201 168.2054
0.1226 168.2313
0.1251 168.2572
0.1276 168.2832
0.1301 168.3092
0.1326 168.3352
0.1351 168.3613
0.1376 168.3874
0.1401 168.4136
0.1426 168.4398
0.1451 168.4661
0.1476 168.4923
0.1502 168.5187
0.1527 168.5450
0.1552 168.5714
0.1577 168.5979
0.1602 168.6244
0.1627 168.6509
0.1652 168.6775
0.1677 168.7041
0.1702 168.7307
0.1727 168.7574
0.1752 168.7841
0.1777 168.8109
0.1802 168.8377
0.1827 168.8646
0.1852 168.8915
0.1877 168.9184
0.1902 168.9453
0.1927 168.9724
0.1952 168.9994
0.1977 169.0265
0.2002 169.0536
0.2027 169.0808
0.2052 169.1080
0.2077 169.1352
0.2102 169.1625
0.2127 169.1898
0.2152 169.2172
0.2177 169.2446
0.2202 169.2721
0.2227 169.2996
0.2252 169.3271
0.2277 169.3547
0.2302 169.3823
0.2327 169.4099
0.2352 169.4376
0.2377 169.4653
0.2402 169.4931
0.2427 169.5209
0.2452 169.5487
0.2477 169.5766
0.2503 169.6046
0.2528 169.6325
0.2553 169.6605
0.2578 169.6886
0.2603 169.7167
0.2628 169.7448
0.2653 169.7730
0.2678 169.8012
0.2703 169.8294
0.2728 169.8577
0.2753 169.8860
0.2778 169.9144
0.2803 169.9428
0.2828 169.9712
0.2853 169.9997
0.2878 170.0283
0.2903 170.0568
0.2928 170.0854
0.2953 170.1141
0.2978 170.1428
0.3003 170.1715
0.3028 170.2003
0.3053 170.2291
0.3078 170.2579
0.3103 170.2868
0.3128 170.3157
0.3153 170.3447
0.3178 170.3737
0.3203 170.4028
0.3228 170.4318
0.3253 170.4610
0.3278 170.4901
0.3303 170.5193
0.3328 170.5486
0.3353 170.5779
0.3378 170.6072
0.3403 170.6366
0.3428 170.6660
0.3453 170.6954
0.3478 170.7249
0.3504 170.7544
0.3529 170.7840
0.3554 170.8136
0.3579 170.8433
0.3604 170.8729
0.3629 170.9027
0.3654 170.9324
0.3679 170.9622
0.3704 170.9921
0.3729 171.0220
0.3754 171.0519
0.3779 171.0819
0.3804 171.1119
0.3829 171.1419
0.3854 171.1720
0.3879 171.2021
0.3904 171.2323
0.3929 171.2625
0.3954 171.2928
0.3979 171.3231
0.4004 171.3534
0.4029 171.3837
0.4054 171.4142
0.4079 171.4446
0.4104 171.4751
0.4129 171.5056
0.4154 171.5362
0.4179 171.5668
0.4204 171.5974
0.4229 171.6281
0.4254 171.6588
0.4279 171.6896
0.4304 171.7204
0.4329 171.7513
0.4354 171.7822
0.4379 171.8131
0.4404 171.8441
0.4429 171.8751
0.4454 171.9061
0.4479 171.9372
0.4505 171.9683
0.4530 171.9995
0.4555 172.0307
0.4580 172.0619
0.4605 172.0932
0.4630 172.1246
0.4655 172.1559
0.4680 172.1873
0.4705 172.2188
0.4730 172.2503
0.4755 172.2818
0.4780 172.3134
0.4805 172.3450
0.4830 172.3766
0.4855 172.4083
0.4880 172.4400
0.4905 172.4718
0.4930 172.5036
0.4955 172.5354
0.4980 172.5673
0.5005 172.5993
0.5030 172.6312
0.5055 172.6632
0.5080 172.6953
0.5105 172.7274
0.5130 172.7595
0.5155 172.7917
0.5180 172.8239
0.5205 172.8561
0.5230 172.8884
0.5255 172.9207
0.5280 172.9531
0.5305 172.9855
0.5330 173.0179
0.5355 173.0504
0.5380 173.0830
0.5405 173.1155
0.5430 173.1481
0.5455 173.1808
0.5480 173.2135
0.5506 173.2462
0.5531 173.2790
0.5556 173.3118
0.5581 173.3446
0.5606 173.3775
0.5631 173.4104
0.5656 173.4434
0.5681 173.4764
0.5706 173.5095
0.5731 173.5425
0.5756 173.5757
0.5781 173.6088
0.5806 173.6420
0.5831 173.6753
0.5856 173.7086
0.5881 173.7419
0.5906 173.7753
0.5931 173.8087
0.5956 173.8421
0.5981 173.8756
0.6006 173.9091
0.6031 173.9427
0.6056 173.9763
0.6081 174.0100
0.6106 174.0436
0.6131 174.0774
0.6156 174.1111
0.6181 174.1449
0.6206 174.1788
0.6231 174.2127
0.6256 174.2466
0.6281 174.2806
0.6306 174.3146
0.6331 174.3486
0.6356 174.3827
0.6381 174.4168
0.6406 174.4510
0.6431 174.4852
0.6456 174.5195
0.6481 174.5537
0.6507 174.5881
0.6532 174.6224
0.6557 174.6568
0.6582 174.6913
0.6607 174.7258
0.6632 174.7603
0.6657 174.7949
0.6682 174.8295
0.6707 174.8641
0.6732 174.8988
0.6757 174.9335
0.6782 174.9683
0.6807 175.0031
0.6832 175.0380
0.6857 175.0728
0.6882 175.1078
0.6907 175.1427
0.6932 175.1777
0.6957 175.2128
0.6982 175.2479
0.7007 175.2830
0.7032 175.3182
0.7057 175.3534
0.7082 175.3886
0.7107 175.4239
0.7132 175.4592
0.7157 175.4946
0.7182 175.5300
0.7207 175.5655
0.7232 175.6010
0.7257 175.6365
0.7282 175.6720
0.7307 175.7077
0.7332 175.7433
0.7357 175.7790
0.7382 175.8147
0.7407 175.8505
0.7432 175.8863
0.7457 175.9221
0.7482 175.9580
0.7508 175.9939
0.7533 176.0299
0.7558 176.0659
0.7583 176.1020
0.7608 176.1381
0.7633 176.1742
0.7658 176.2103
0.7683 176.2466
0.7708 176.2828
0.7733 176.3191
0.7758 176.3554
0.7783 176.3918
0.7808 176.4282
0.7833 176.4646
0.7858 176.5011
0.7883 176.5376
0.7908 176.5742
0.7933 176.6108
0.7958 176.6475
0.7983 176.6842
0.8008 176.7209
0.8033 176.7577
0.8058 176.7945
0.8083 176.8313
0.8108 176.8682
0.8133 176.9051
0.8158 176.9421
0.8183 176.9791
0.8208 177.0161
0.8233 177.0532
0.8258 177.0904
0.8283 177.1275
0.8308 177.1647
0.8333 177.2020
0.8358 177.2393
0.8383 177.2766
0.8408 177.3140
0.8433 177.3514
0.8458 177.3888
0.8483 177.4263
0.8509 177.4638
0.8534 177.5014
0.8559 177.5390
0.8584 177.5766
0.8609 177.6143
0.8634 177.6521
0.8659 177.6898
0.8684 177.7276
0.8709 177.7655
0.8734 177.8034
0.8759 177.8413
0.8784 177.8793
0.8809 177.9173
0.8834 177.9553
0.8859 177.9934
0.8884 178.0315
0.8909 178.0697
0.8934 178.1079
0.8959 178.1461
0.8984 178.1844
0.9009 178.2228
0.9034 178.2611
0.9059 178.2995
0.9084 178.3380
0.9109 178.3765
0.9134 178.4150
0.9159 178.4536
0.9184 178.4922
0.9209 178.5308
0.9234 178.5695
0.9259 178.6082
0.9284 178.6470
0.9309 178.6858
0.9334 178.7246
0.9359 178.7635
0.9384 178.8025
0.9409 178.8414
0.9434 178.8804
0.9459 178.9195
0.9484 178.9586
0.9510 178.9977
0.9535 179.0369
0.9560 179.0761
0.9585 179.1153
0.9610 179.1546
0.9635 179.1939
0.9660 179.2333
0.9685 179.2727
0.9710 179.3121
0.9735 179.3516
0.9760 179.3912
0.9785 179.4307
0.9810 179.4703
0.9835 179.5100
0.9860 179.5497
0.9885 179.5894
0.9910 179.6292
0.9935 179.6690
0.9960 179.7088
0.9985 179.7487
1.0010 179.7886
1.0035 179.8286
1.0060 179.8686
1.0085 179.9086
1.0110 179.9487
1.0135 179.9889
1.0160 180.0290
1.0185 180.0692
1.0210 180.1095
1.0235 180.1498
1.0260 180.1901
1.0285 180.2305
1.0310 180.2709
1.0335 180.3113
1.0360 180.3518
1.0385 180.3923
1.0410 180.4329
1.0435 180.4735
1.0460 180.5141
1.0485 180.5548
1.0511 180.5956
1.0536 180.6363
1.0561 180.6771
1.0586 180.7180
1.0611 180.7589
1.0636 180.7998
1.0661 180.8408
1.0686 180.8818
1.0711 180.9228
1.0736 180.9639
1.0761 181.0050
1.0786 181.0462
1.0811 181.0874
1.0836 181.1286
1.0861 181.1699
1.0886 181.2113
1.0911 181.2526
1.0936 181.2940
1.0961 181.3355
1.0986 181.3770
1.1011 181.4185
1.1036 181.4601
1.1061 181.5017
1.1086 181.5433
1.1111 181.5850
1.1136 181.6267
1.1161 181.6685
1.1186 181.7103
1.1211 181.7521
1.1236 181.7940
1.1261 181.8360
1.1286 181.8779
1.1311 181.9199
1.1336 181.9620
1.1361 182.0041
1.1386 182.0462
1.1411 182.0884
1.1436 182.1306
1.1461 182.1728
1.1486 182.2151
1.1512 182.2574
1.1537 182.2998
1.1562 182.3422
1.1587 182.3846
1.1612 182.4271
1.1637 182.4697
1.1662 182.5122
1.1687 182.5548
1.1712 182.5975
1.1737 182.6402
1.1762 182.6829
1.1787 182.7257
1.1812 182.7685
1.1837 182.8113
1.1862 182.8542
1.1887 182.8971
1.1912 182.9401
1.1937 182.9831
1.1962 183.0261
1.1987 183.0692
1.2012 183.1124
1.2037 183.1555
1.2062 183.1987
1.2087 183.2420
1.2112 183.2853
1.2137 183.3286
1.2162 183.3720
1.2187 183.4154
1.2212 183.4588
1.2237 183.5023
1.2262 183.5458
1.2287 183.5894
1.2312 183.6330
1.2337 183.6766
1.2362 183.7203
1.2387 183.7641
1.2412 183.8078
1.2437 183.8516
1.2462 183.8955
1.2487 183.9394
1.2513 183.9833
1.2538 184.0273
1.2563 184.0713
1.2588 184.1153
1.2613 184.1594
1.2638 184.2035
1.2663 184.2477
1.2688 184.2919
1.2713 184.3361
1.2738 184.3804
1.2763 184.4248
1.2788 184.4691
1.2813 184.5135
1.2838 184.5580
1.2863 184.6025
1.2888 184.6470
1.2913 184.6916
1.2938 184.7362
1.2963 184.7808
1.2988 184.8255
1.3013 184.8702
1.3038 184.9150
1.3063 184.9598
1.3088 185.0046
1.3113 185.0495
1.3138 185.0945
1.3163 185.1394
1.3188 185.1844
1.3213 185.2295
1.3238 185.2746
1.3263 185.3197
1.3288 185.3649
1.3313 185.4101
1.3338 185.4553
1.3363 185.5006
1.3388 185.5459
1.3413 185.5913
1.3438 185.6367
1.3463 185.6821
1.3488 185.7276
1.3514 185.7732
1.3539 185.8187
1.3564 185.8643
1.3589 185.9100
1.3614 185.9557
1.3639 186.0014
1.3664 186.0472
1.3689 186.0930
1.3714 186.1388
1.3739 186.1847
1.3764 186.2306
1.3789 186.2766
1.3814 186.3226
1.3839 186.3686
1.3864 186.4147
1.3889 186.4609
1.3914 186.5070
1.3939 186.5532
1.3964 186.5995
1.3989 186.6458
1.4014 186.6921
1.4039 186.7385
1.4064 186.7849
1.4089 186.8313
1.4114 186.8778
1.4139 186.9243
1.4164 186.9709
1.4189 187.0175
1.4214 187.0641
1.4239 187.1108
1.4264 187.1576
1.4289 187.2043
1.4314 187.2511
1.4339 187.2980
1.4364 187.3449
1.4389 187.3918
1.4414 187.4388
1.4439 187.4858
1.4464 187.5328
1.4489 187.5799
1.4515 187.6270
1.4540 187.6742
1.4565 187.7214
1.4590 187.7686
1.4615 187.8159
1.4640 187.8633
1.4665 187.9106
1.4690 187.9580
1.4715 188.0055
1.4740 188.0530
1.4765 188.1005
1.4790 188.1481
1.4815 188.1957
1.4840 188.2433
1.4865 188.2910
1.4890 188.3387
1.4915 188.3865
1.4940 188.4343
1.4965 188.4821
1.4990 188.5300
1.5015 188.5779
1.5040 188.6259
1.5065 188.6739
1.5090 188.7220
1.5115 188.7701
1.5140 188.8182
1.5165 188.8663
1.5190 188.9146
1.5215 188.9628
1.5240 189.0111
1.5265 189.0594
1.5290 189.1078
1.5315 189.1562
1.5340 189.2046
1.5365 189.2531
1.5390 189.3016
1.5415 189.3502
1.5440 189.3988
1.5465 189.4475
1.5490 189.4962
1.5516 189.5449
1.5541 189.5936
1.5566 189.6425
1.5591 189.6913
1.5616 189.7402
1.5641 189.7891
1.5666 189.8381
1.5691 189.8871
1.5716 189.9361
1.5741 189.9852
1.5766 190.0343
1.5791 190.0835
1.5816 190.1327
1.5841 190.1820
1.5866 190.2312
1.5891 190.2806
1.5916 190.3299
1.5941 190.3793
1.5966 190.4288
1.5991 190.4783
1.6016 190.5278
1.6041 190.5774
1.6066 190.6270
1.6091 190.6766
1.6116 190.7263
1.6141 190.7760
1.6166 190.8258
1.6191 190.8756
1.6216 190.9255
1.6241 190.9753
1.6266 191.0253
1.6291 191.0752
1.6316 191.1252
1.6341 191.1753
1.6366 191.2254
1.6391 191.2755
1.6416 191.3257
1.6441 191.3759
1.6466 191.4261
1.6491 191.4764
1.6517 191.5267
1.6542 191.5771
1.6567 191.6275
1.6592 191.6780
1.6617 191.7284
1.6642 191.7790
1.6667 191.8295
1.6692 191.8801
1.6717 191.9308
1.6742 191.9815
1.6767 192.0322
1.6792 192.0830
1.6817 192.1338
1.6842 192.1846
1.6867 192.2355
1.6892 192.2864
1.6917 192.3374
1.6942 192.3884
1.6967 192.4395
1.6992 192.4905
1.7017 192.5417
1.7042 192.5928
1.7067 192.6440
1.7092 192.6953
1.7117 192.7466
1.7142 192.7979
1.7167 192.8493
1.7192 192.9007
1.7217 192.9521
1.7242 193.0036
1.7267 193.0551
1.7292 193.1067
1.7317 193.1583
1.7342 193.2099
1.7367 193.2616
1.7392 193.3134
1.7417 193.3651
1.7442 193.4169
1.7467 193.4688
1.7492 193.5207
1.7518 193.5726
1.7543 193.6246
1.7568 193.6766
1.7593 193.7286
1.7618 193.7807
1.7643 193.8328
1.7668 193.8850
1.7693 193.9372
1.7718 193.9894
1.7743 194.0417
1.7768 194.0941
1.7793 194.1464
1.7818 194.1988
1.7843 194.2513
1.7868 194.3038
1.7893 194.3563
1.7918 194.4089
1.7943 194.4615
1.7968 194.5141
1.7993 194.5668
1.8018 194.6195
1.8043 194.6723
1.8068 194.7251
1.8093 194.7779
1.8118 194.8308
1.8143 194.8838
1.8168 194.9367
1.8193 194.9897
1.8218 195.0428
1.8243 195.0959
1.8268 195.1490
1.8293 195.2022
1.8318 195.2554
1.8343 195.3086
1.8368 195.3619
1.8393 195.4152
1.8418 195.4686
1.8443 195.5220
1.8468 195.5754
1.8493 195.6289
1.8519 195.6824
1.8544 195.7360
1.8569 195.7896
1.8594 195.8433
1.8619 195.8970
1.8644 195.9507
1.8669 196.0044
1.8694 196.0583
1.8719 196.1121
1.8744 196.1660
1.8769 196.2199
1.8794 196.2739
1.8819 196.3279
1.8844 196.3819
1.8869 196.4360
1.8894 196.4901
1.8919 196.5443
1.8944 196.5985
1.8969 196.6528
1.8994 196.7070
1.9019 196.7614
1.9044 196.8157
1.9069 196.8701
1.9094 196.9246
1.9119 196.9791
1.9144 197.0336
1.9169 197.0882
1.9194 197.1428
1.9219 197.1974
1.9244 197.2521
1.9269 197.3068
1.9294 197.3616
1.9319 197.4164
1.9344 197.4713
1.9369 197.5261
1.9394 197.5811
1.9419 197.6360
1.9444 197.6910
1.9469 197.7461
1.9494 197.8012
1.9520 197.8563
1.9545 197.9115
1.9570 197.9667
1.9595 198.0219
1.9620 198.0772
1.9645 198.1325
1.9670 198.1879
1.9695 198.2433
1.9720 198.2988
1.9745 198.3542
1.9770 198.4098
1.9795 198.4653
1.9820 198.5209
1.9845 198.5766
1.9870 198.6323
1.9895 198.6880
1.9920 198.7438
1.9945 198.7996
1.9970 198.8554
1.9995 198.9113
2.0020 198.9672
2.0045 199.0232
2.0070 199.0792
2.0095 199.1352
2.0120 199.1913
2.0145 199.2475
2.0170 199.3036
2.0195 199.3598
2.0220 199.4161
2.0245 199.4724
2.0270 199.5287
2.0295 199.5851
2.0320 199.6415
2.0345 199.6979
2.0370 199.7544
2.0395 199.8109
2.0420 199.8675
2.0445 199.9241
2.0470 199.9807
2.0495 200.0374
2.0521 200.0942
2.0546 200.1509
2.0571 200.2077
2.0596 200.2646
2.0621 200.3215
2.0646 200.3784
2.0671 200.4353
2.0696 200.4924
2.0721 200.5494
2.0746 200.6065
2.0771 200.6636
2.0796 200.7208
2.0821 200.7780
2.0846 200.8352
2.0871 200.8925
2.0896 200.9498
2.0921 201.0072
2.0946 201.0646
2.0971 201.1221
2.0996 201.1796
2.1021 201.2371
2.1046 201.2946
2.1071 201.3522
2.1096 201.4099
2.1121 201.4676
2.1146 201.5253
2.1171 201.5831
2.1196 201.6409
2.1221 201.6987
2.1246 201.7566
2.1271 201.8145
2.1296 201.8725
2.1321 201.9305
2.1346 201.9886
2.1371 202.0466
2.1396 202.1048
2.1421 202.1629
2.1446 202.2211
2.1471 202.2794
2.1496 202.3377
2.1522 202.3960
2.1547 202.4544
2.1572 202.5128
2.1597 202.5712
2.1622 202.6297
2.1647 202.6882
2.1672 202.7468
2.1697 202.8054
2.1722 202.8641
2.1747 202.9227
2.1772 202.9815
2.1797 203.0402
2.1822 203.0990
2.1847 203.1579
2.1872 203.2168
2.1897 203.2757
2.1922 203.3347
2.1947 203.3937
2.1972 203.4527
2.1997 203.5118
2.2022 203.5709
2.2047 203.6301
2.2072 203.6893
2.2097 203.7485
2.2122 203.8078
2.2147 203.8672
2.2172 203.9265
2.2197 203.9859
2.2222 204.0454
2.2247 204.1049
2.2272 204.1644
2.2297 204.2240
2.2322 204.2836
2.2347 204.3432
2.2372 204.4029
2.2397 204.4626
2.2422 204.5224
2.2447 204.5822
2.2472 204.6420
2.2497 204.7019
2.2523 204.7618
2.2548 204.8218
2.2573 204.8818
2.2598 204.9419
2.2623 205.0020
2.2648 205.0621
2.2673 205.1222
2.2698 205.1825
2.2723 205.2427
2.2748 205.3030
2.2773 205.3633
2.2798 205.4237
2.2823 205.4841
2.2848 205.5445
2.2873 205.6050
2.2898 205.6655
2.2923 205.7261
2.2948 205.7867
2.2973 205.8474
2.2998 205.9080
2.3023 205.9688
2.3048 206.0295
2.3073 206.0903
2.3098 206.1512
2.3123 206.2121
2.3148 206.2730
2.3173 206.3340
2.3198 206.3950
2.3223 206.4560
2.3248 206.5171
2.3273 206.5782
2.3298 206.6394
2.3323 206.7006
2.3348 206.7619
2.3373 206.8231
2.3398 206.8845
2.3423 206.9458
2.3448 207.0072
2.3473 207.0687
2.3498 207.1302
2.3524 207.1917
2.3549 207.2533
2.3574 207.3149
2.3599 207.3765
2.3624 207.4382
2.3649 207.4999
2.3674 207.5617
2.3699 207.6235
2.3724 207.6853
2.3749 207.7472
2.3774 207.8092
2.3799 207.8711
2.3824 207.9331
2.3849 207.9952
2.3874 208.0573
2.3899 208.1194
2.3924 208.1816
2.3949 208.2438
2.3974 208.3060
2.3999 208.3683
2.4024 208.4306
2.4049 208.4930
2.4074 208.5554
2.4099 208.6178
2.4124 208.6803
2.4149 208.7428
2.4174 208.8054
2.4199 208.8680
2.4224 208.9307
2.4249 208.9934
2.4274 209.0561
2.4299 209.1188
2.4324 209.1816
2.4349 209.2445
2.4374 209.3074
2.4399 209.3703
2.4424 209.4333
2.4449 209.4963
2.4474 209.5593
2.4499 209.6224
2.4525 209.6855
2.4550 209.7487
2.4575 209.8119
2.4600 209.8752
2.4625 209.9384
2.4650 210.0018
2.4675 210.0651
2.4700 210.1285
2.4725 210.1920
2.4750 210.2555
2.4775 210.3190
2.4800 210.3826
2.4825 210.4462
2.4850 210.5098
2.4875 210.5735
2.4900 210.6372
2.4925 210.7010
2.4950 210.7648
2.4975 210.8286
2.5000 210.8925


==> python/ranks.txt <==
0.0000 3
1.1987 3
1.2012 2
1.6066 2
1.6091 1
1.6491 1
1.6517 0
2.5000 0


==> python/spopt.txt <==
0.0000 166.9994
0.0025 167.0531
0.0050 167.1068
0.0075 167.1604
0.0100 167.2128
0.0125 167.2676
0.0150 167.3201
0.0175 167.3742
0.0200 167.4279
0.0225 167.4804
0.0250 167.5362
0.0275 167.5881
0.0300 167.6446
0.0325 167.6973
0.0350 167.7509
0.0375 167.8042
0.0400 167.8583
0.0425 167.9138
0.0450 167.9619
0.0475 168.0179
0.0501 168.0697
0.0526 168.1229
0.0551 168.1764
0.0576 168.2338
0.0601 168.2848
0.0626 168.3341
0.0651 168.3902
0.0676 168.4452
0.0701 168.5038
0.0726 168.5507
0.0751 168.6055
0.0776 168.6576
0.0801 168.7076
0.0826 168.7709
0.0851 168.8259
0.0876 168.8771
0.0901 168.9304
0.0926 168.9789
0.0951 169.0305
0.0976 169.0949
0.1001 169.1359
0.1026 169.1941
0.1051 169.2506
0.1076 169.3001
0.1101 169.3554
0.1126 169.4130
0.1151 169.4693
0.1176 169.5209
0.1201 169.5642
0.1226 169.6152
0.1251 169.6709
0.1276 169.7296
0.1301 169.7888
0.1326 169.8462
0.1351 169.8993
0.1376 169.9459
0.1401 170.0055
0.1426 170.0548
0.1451 170.1139
0.1476 170.1589
0.1502 170.2106
0.1527 170.2680
0.1552 170.3298
0.1577 170.3705
0.1602 170.4374
0.1627 170.4802
0.1652 170.5224
0.1677 170.5877
0.1702 170.6508
0.1727 170.6838
0.1752 170.7384
0.1777 170.7868
0.1802 170.8560
0.1827 170.9177
0.1852 170.9709
0.1877 171.0145
0.1902 171.0763
0.1927 171.1269
0.1952 171.1653
0.1977 171.2203
0.2002 171.2920
0.2027 171.3495
0.2052 171.3917
0.2077 171.4491
0.2102 171.4897
0.2127 171.5446
0.2152 171.6139
0.2177 171.6645
0.2202 171.6959
0.2227 171.7728
0.2252 171.8296
0.2277 171.8651
0.2302 171.9124
0.2327 171.9718
0.2352 172.0430
0.2377 172.0907
0.2402 172.1494
0.2427 172.1832
0.2452 172.2639
0.2477 172.2822
0.2503 172.3468
0.2528 172.4221
0.2553 172.4699
0.2578 172.5271
0.2603 172.5556
0.2628 172.6317
0.2653 172.6782
0.2678 172.7335
0.2703 172.7978
0.2728 172.8305
0.2753 172.8720
0.2778 172.9612
0.2803 172.9774
0.2828 173.0424
0.2853 173.1155
0.2878 173.1545
0.2903 173.2008
0.2928 173.2544
0.2953 173.3152
0.2978 173.3833
0.3003 173.4149
0.3028 173.4971
0.3053 173.5423
0.3078 173.5939
0.3103 173.6519
0.3128 173.6714
0.3153 173.7420
0.3178 173.8192
0.3203 173.8567
0.3228 173.8999
0.3253 173.9488
0.3278 174.0036
0.3303 174.0640
0.3328 174.1302
0.3353 174.1538
0.3378 174.2313
0.3403 174.2655
0.3428 174.3535
0.3453 174.3982
0.3478 174.4478
0.3504 174.5023
0.3529 174.5618
0.3554 174.5762
0.3579 174.6449
0.3604 174.7189
0.3629 174.7465
0.3654 174.8299
0.3679 174.8664
0.3704 174.9071
0.3729 174.9519
0.3754 175.0012
0.3779 175.0545
0.3804 175.1122
0.3829 175.1739
0.3854 175.2398
0.3879 175.3099
0.3904 175.3296
0.3929 175.4077
0.3954 175.4347
0.3979 175.5208
0.4004 175.5553
0.4029 175.5934
0.4054 175.6912
0.4079 175.7360
0.4104 175.7847
0.4129 175.8369
0.4154 175.8925
0.4179 175.9517
0.4204 176.0141
0.4229 176.0218
0.4254 176.0909
0.4279 176.1630
0.4304 176.1801
0.4329 176.2590
0.4354 176.2817
0.4379 176.3669
0.4404 176.3954
0.4429 176.4871
0.4454 176.5215
0.4479 176.5586
0.4505 176.6596
0.4530 176.7025
0.4555 176.7480
0.4580 176.7966
0.4605 176.8475
0.4630 176.9013
0.4655 176.9573
0.4680 177.0167
0.4705 177.0785
0.4730 177.1430
0.4755 177.1463
0.4780 177.2158
0.4805 177.2878
0.4830 177.2981
0.4855 177.3753
0.4880 177.4553
0.4905 177.4720
0.4930 177.5565
0.4955 177.5780
0.4980 177.6674
0.5005 177.6933
0.5030 177.7877
0.5055 177.8178
0.5080 177.8500
0.5105 177.8843
0.5130 177.9879
0.5155 178.0263
0.5180 178.0669
0.5205 178.1093
0.5230 178.1539
0.5255 178.2690
0.5280 178.3176
0.5305 178.3682
0.5330 178.4213
0.5355 178.4753
0.5380 178.5319
0.5405 178.5903
0.5430 178.5802
0.5455 178.6422
0.5480 178.7062
0.5506 178.7721
0.5531 178.8398
0.5556 178.9095
0.5581 178.9092
0.5606 178.9825
0.5631 179.0575
0.5656 179.0618
0.5681 179.1405
0.5706 179.2209
0.5731 179.2300
0.5756 179.3139
0.5781 179.3259
0.5806 179.4133
0.5831 179.5025
0.5856 179.5191
0.5881 179.5366
0.5906 179.6313
0.5931 179.6517
0.5956 179.7495
0.5981 179.7733
0.6006 179.8742
0.6031 179.9009
0.6056 179.9288
0.6081 180.0345
0.6106 180.0654
0.6131 180.0975
0.6156 180.1309
0.6181 180.2429
0.6206 180.2792
0.6231 180.3168
0.6256 180.3556
0.6281 180.3957
0.6306 180.5155
0.6331 180.5582
0.6356 180.6024
0.6381 180.6479
0.6406 180.6945
0.6431 180.7424
0.6456 180.7915
0.6481 180.8419
0.6507 180.8935
0.6532 180.9464
0.6557 181.0004
0.6582 181.0557
0.6607 181.1122
0.6632 181.1700
0.6657 181.2289
0.6682 181.2892
0.6707 181.3506
0.6732 181.4128
0.6757 181.4767
0.6782 181.4593
0.6807 181.5252
0.6832 181.5923
0.6857 181.6606
0.6882 181.7299
0.6907 181.8005
0.6932 181.7888
0.6957 181.8615
0.6982 181.9354
0.7007 182.0104
0.7032 182.0022
0.7057 182.0794
0.7082 182.1575
0.7107 182.1527
0.7132 182.2325
0.7157 182.3138
0.7182 182.3113
0.7207 182.3945
0.7232 182.4789
0.7257 182.4787
0.7282 182.5650
0.7307 182.6530
0.7332 182.6553
0.7357 182.7448
0.7382 182.7489
0.7407 182.8405
0.7432 182.8459
0.7457 182.9396
0.7482 183.0342
0.7508 183.0423
0.7533 183.1388
0.7558 183.1484
0.7583 183.2469
0.7608 183.2583
0.7633 183.2701
0.7658 183.3712
0.7683 183.3850
0.7708 183.4876
0.7733 183.5026
0.7758 183.6074
0.7783 183.6241
0.7808 183.7309
0.7833 183.7489
0.7858 183.7676
0.7883 183.8774
0.7908 183.8973
0.7933 183.9184
0.7958 184.0304
0.7983 184.0525
0.8008 184.0753
0.8033 184.1900
0.8058 184.2145
0.8083 184.2393
0.8108 184.3566
0.8133 184.3833
0.8158 184.4104
0.8183 184.5302
0.8208 184.5588
0.8233 184.5880
0.8258 184.6177
0.8283 184.7408
0.8308 184.7724
0.8333 184.8039
0.8358 184.8363
0.8383 184.9626
0.8408 184.9966
0.8433 185.0308
0.8458 185.0658
0.8483 185.1013
0.8509 185.1378
0.8534 185.2684
0.8559 185.3065
0.8584 185.3443
0.8609 185.3831
0.8634 185.4224
0.8659 185.4622
0.8684 185.5979
0.8709 185.6388
0.8734 185.6813
0.8759 185.7233
0.8784 185.7664
0.8809 185.8097
0.8834 185.8538
0.8859 185.8985
0.8884 185.9439
0.8909 185.9895
0.8934 186.1322
0.8959 186.1794
0.8984 186.2271
0.9009 186.2749
0.9034 186.3236
0.9059 186.3729
0.9084 186.4227
0.9109 186.4731
0.9134 186.5241
0.9159 186.5755
0.9184 186.6274
0.9209 186.6799
0.9234 186.7330
0.9259 186.7865
0.9284 186.8406
0.9309 186.8952
0.9334 186.9504
0.9359 187.0060
0.9384 187.0621
0.9409 187.1188
0.9434 187.1758
0.9459 187.2336
0.9484 187.2922
0.9510 187.3504
0.9535 187.4100
0.9560 187.4698
0.9585 187.4306
0.9610 187.4910
0.9635 187.5525
0.9660 187.6138
0.9685 187.6759
0.9710 187.7385
0.9735 187.8015
0.9760 187.8650
0.9785 187.9289
0.9810 187.9939
0.9835 188.0587
0.9860 188.0234
0.9885 188.0893
0.9910 188.1557
0.9935 188.2226
0.9960 188.2896
0.9985 188.3571
1.0010 188.4252
1.0035 188.3928
1.0060 188.4619
1.0085 188.5313
1.0110 188.6008
1.0135 188.6715
1.0160 188.7425
1.0185 188.7116
1.0210 188.7832
1.0235 188.8553
1.0260 188.9278
1.0285 189.0004
1.0310 189.0736
1.0335 189.0453
1.0360 189.1195
1.0385 189.1940
1.0410 189.2689
1.0435 189.3440
1.0460 189.3173
1.0485 189.3936
1.0511 189.4704
1.0536 189.5467
1.0561 189.5213
1.0586 189.5991
1.0611 189.6772
1.0636 189.7560
1.0661 189.7312
1.0686 189.8105
1.0711 189.8901
1.0736 189.9702
1.0761 189.9469
1.0786 190.0277
1.0811 190.1092
1.0836 190.1900
1.0861 190.1684
1.0886 190.2509
1.0911 190.3330
1.0936 190.3120
1.0961 190.3957
1.0986 190.4795
1.1011 190.5628
1.1036 190.5432
1.1061 190.6280
1.1086 190.7134
1.1111 190.6939
1.1136 190.7798
1.1161 190.8656
1.1186 190.8475
1.1211 190.9344
1.1236 191.0215
1.1261 191.0041
1.1286 191.0919
1.1311 191.1800
1.1336 191.2686
1.1361 191.2522
1.1386 191.3410
1.1411 191.3253
1.1436 191.4152
1.1461 191.5050
1.1486 191.4902
1.1512 191.5810
1.1537 191.6717
1.1562 191.6577
1.1587 191.7494
1.1612 191.8415
1.1637 191.8279
1.1662 191.9204
1.1687 192.0135
1.1712 192.0007
1.1737 192.0938
1.1762 192.0815
1.1787 192.1760
1.1812 192.2705
1.1837 192.2589
1.1862 192.3538
1.1887 192.3428
1.1912 192.4386
1.1937 192.5344
1.1962 192.5240
1.1987 192.6203
1.2012 192.6104
1.2037 192.7080
1.2062 192.8048
1.2087 192.7956
1.2112 192.8930
1.2137 192.8848
1.2162 192.9831
1.2187 193.0818
1.2212 193.0739
1.2237 193.1728
1.2262 193.1658
1.2287 193.2650
1.2312 193.2588
1.2337 193.3582
1.2362 193.3522
1.2387 193.4526
1.2412 193.5533
1.2437 193.5475
1.2462 193.6487
1.2487 193.6435
1.2513 193.7452
1.2538 193.7404
1.2563 193.8428
1.2588 193.8382
1.2613 193.9410
1.2638 194.0437
1.2663 194.0406
1.2688 194.1435
1.2713 194.1405
1.2738 194.2444
1.2763 194.2415
1.2788 194.3457
1.2813 194.3433
1.2838 194.4478
1.2863 194.4461
1.2888 194.5510
1.2913 194.5498
1.2938 194.6551
1.2963 194.6543
1.2988 194.7600
1.3013 194.7595
1.3038 194.8657
1.3063 194.8656
1.3088 194.9722
1.3113 194.9726
1.3138 195.0797
1.3163 195.0804
1.3188 195.1878
1.3213 195.1891
1.3238 195.2968
1.3263 195.2985
1.3288 195.4065
1.3313 195.4089
1.3338 195.5176
1.3363 195.5197
1.3388 195.6284
1.3413 195.6312
1.3438 195.7404
1.3463 195.7438
1.3488 195.8532
1.3514 195.8568
1.3539 195.8601
1.3564 195.9707
1.3589 195.9745
1.3614 196.0854
1.3639 196.0891
1.3664 196.2004
1.3689 196.2054
1.3714 196.3168
1.3739 196.3218
1.3764 196.4333
1.3789 196.4391
1.3814 196.5507
1.3839 196.5567
1.3864 196.5625
1.3889 196.6750
1.3914 196.6815
1.3939 196.7939
1.3964 196.8011
1.3989 196.9141
1.4014 196.9215
1.4039 196.9278
1.4064 197.0419
1.4089 197.0498
1.4114 197.1631
1.4139 197.1716
1.4164 197.2854
1.4189 197.2939
1.4214 197.3018
1.4239 197.4166
1.4264 197.4251
1.4289 197.5400
1.4314 197.5494
1.4339 197.6641
1.4364 197.6739
1.4389 197.6833
1.4414 197.7990
1.4439 197.8091
1.4464 197.9247
1.4489 197.9353
1.4515 197.9452
1.4540 198.0612
1.4565 198.0724
1.4590 198.1884
1.4615 198.2000
1.4640 198.2108
1.4665 198.3277
1.4690 198.3396
1.4715 198.4560
1.4740 198.4684
1.4765 198.4800
1.4790 198.5974
1.4815 198.6097
1.4840 198.7272
1.4865 198.7400
1.4890 198.7527
1.4915 198.8706
1.4940 198.8838
1.4965 199.0017
1.4990 199.0152
1.5015 199.0288
1.5040 199.1468
1.5065 199.1613
1.5090 199.1749
1.5115 199.2936
1.5140 199.3081
1.5165 199.4267
1.5190 199.4414
1.5215 199.4563
1.5240 199.5750
1.5265 199.5906
1.5290 199.6055
1.5315 199.7246
1.5340 199.7406
1.5365 199.7557
1.5390 199.8757
1.5415 199.8921
1.5440 200.0110
1.5465 200.0276
1.5490 200.0441
1.5516 200.1636
1.5541 200.1807
1.5566 200.1971
1.5591 200.3173
1.5616 200.3351
1.5641 200.3520
1.5666 200.4721
1.5691 200.4901
1.5716 200.5076
1.5741 200.6277
1.5766 200.6462
1.5791 200.6642
1.5816 200.7849
1.5841 200.8034
1.5866 200.8218
1.5891 200.9428
1.5916 200.9617
1.5941 200.9806
1.5966 201.1016
1.5991 201.1209
1.6016 201.1402
1.6041 201.2613
1.6066 201.2811
1.6091 201.3006
1.6116 201.4220
1.6141 201.4421
1.6166 201.4621
1.6191 201.5839
1.6216 201.6041
1.6241 201.6246
1.6266 201.7457
1.6291 201.7671
1.6316 201.7874
1.6341 201.9091
1.6366 201.9309
1.6391 201.9520
1.6416 202.0739
1.6441 202.0955
1.6466 202.1166
1.6491 202.2384
1.6517 202.2607
1.6542 202.2830
1.6567 202.4045
1.6592 202.4270
1.6617 202.4495
1.6642 202.5714
1.6667 202.5939
1.6692 202.6170
1.6717 202.6399
1.6742 202.7614
1.6767 202.7854
1.6792 202.8085
1.6817 202.9301
1.6842 202.9540
1.6867 202.9778
1.6892 203.0995
1.6917 203.1236
1.6942 203.1479
1.6967 203.1720
1.6992 203.2937
1.7017 203.3187
1.7042 203.3431
1.7067 203.4646
1.7092 203.4898
1.7117 203.5148
1.7142 203.5402
1.7167 203.6618
1.7192 203.6873
1.7217 203.7125
1.7242 203.8341
1.7267 203.8601
1.7292 203.8854
1.7317 204.0078
1.7342 204.0336
1.7367 204.0600
1.7392 204.0861
1.7417 204.2075
1.7442 204.2342
1.7467 204.2609
1.7492 204.2876
1.7518 204.4093
1.7543 204.4365
1.7568 204.4629
1.7593 204.5847
1.7618 204.6121
1.7643 204.6396
1.7668 204.6670
1.7693 204.7882
1.7718 204.8162
1.7743 204.8441
1.7768 204.9655
1.7793 204.9934
1.7818 205.0218
1.7843 205.0499
1.7868 205.1709
1.7893 205.1995
1.7918 205.2283
1.7943 205.2567
1.7968 205.3776
1.7993 205.4068
1.8018 205.4362
1.8043 205.4650
1.8068 205.5858
1.8093 205.6152
1.8118 205.6447
1.8143 205.6743
1.8168 205.7950
1.8193 205.8249
1.8218 205.8549
1.8243 205.9749
1.8268 206.0051
1.8293 206.0356
1.8318 206.0658
1.8343 206.1857
1.8368 206.2164
1.8393 206.2473
1.8418 206.2777
1.8443 206.3975
1.8468 206.4286
1.8493 206.4599
1.8519 206.4907
1.8544 206.6103
1.8569 206.6417
1.8594 206.6734
1.8619 206.7048
1.8644 206.8240
1.8669 206.8558
1.8694 206.8879
1.8719 206.9198
1.8744 207.0385
1.8769 207.0708
1.8794 207.1031
1.8819 207.1353
1.8844 207.1675
1.8869 207.2863
1.8894 207.3193
1.8919 207.3520
1.8944 207.3848
1.8969 207.5029
1.8994 207.5362
1.9019 207.5696
1.9044 207.6029
1.9069 207.7203
1.9094 207.7540
1.9119 207.7877
1.9144 207.8213
1.9169 207.9386
1.9194 207.9725
1.9219 208.0066
1.9244 208.0405
1.9269 208.0744
1.9294 208.1914
1.9319 208.2259
1.9344 208.2604
1.9369 208.2948
1.9394 208.4112
1.9419 208.4461
1.9444 208.4811
1.9469 208.5154
1.9494 208.6318
1.9520 208.6669
1.9545 208.7020
1.9570 208.7372
1.9595 208.7727
1.9620 208.8880
1.9645 208.9237
1.9670 208.9595
1.9695 208.9950
1.9720 209.1100
1.9745 209.1459
1.9770 209.1819
1.9795 209.2179
1.9820 209.2540
1.9845 209.3683
1.9870 209.4048
1.9895 209.4415
1.9920 209.4779
1.9945 209.5142
1.9970 209.6281
1.9995 209.6650
2.0020 209.7020
2.0045 209.7391
2.0070 209.8521
2.0095 209.8893
2.0120 209.9264
2.0145 209.9637
2.0170 210.0010
2.0195 210.1135
2.0220 210.1513
2.0245 210.1890
2.0270 210.2271
2.0295 210.2643
2.0320 210.3762
2.0345 210.4143
2.0370 210.4526
2.0395 210.4907
2.0420 210.5286
2.0445 210.6398
2.0470 210.6784
2.0495 210.7170
2.0521 210.7554
2.0546 210.7945
2.0571 210.9044
2.0596 210.9434
2.0621 210.9825
2.0646 211.0210
2.0671 211.0605
2.0696 211.1699
2.0721 211.2093
2.0746 211.2488
2.0771 211.2879
2.0796 211.3273
2.0821 211.4362
2.0846 211.4760
2.0871 211.5159
2.0896 211.5556
2.0921 211.5952
2.0946 211.7033
2.0971 211.7434
2.0996 211.7838
2.1021 211.8238
2.1046 211.8639
2.1071 211.9711
2.1096 212.0117
2.1121 212.0522
2.1146 212.0927
2.1171 212.1332
2.1196 212.2395
2.1221 212.2805
2.1246 212.3213
2.1271 212.3623
2.1296 212.4036
2.1321 212.5087
2.1346 212.5497
2.1371 212.5911
2.1396 212.6326
2.1421 212.6738
2.1446 212.7152
2.1471 212.8195
2.1496 212.8614
2.1522 212.9032
2.1547 212.9448
2.1572 212.9866
2.1597 213.0901
2.1622 213.1321
2.1647 213.1741
2.1672 213.2164
2.1697 213.2585
2.1722 213.3012
2.1747 213.4030
2.1772 213.4456
2.1797 213.4883
2.1822 213.5308
2.1847 213.5734
2.1872 213.6747
2.1897 213.7175
2.1922 213.7603
2.1947 213.8035
2.1972 213.8464
2.1997 213.8892
2.2022 213.9893
2.2047 214.0328
2.2072 214.0761
2.2097 214.1195
2.2122 214.1632
2.2147 214.2618
2.2172 214.3051
2.2197 214.3490
2.2222 214.3929
2.2247 214.4366
2.2272 214.4804
2.2297 214.5781
2.2322 214.6219
2.2347 214.6661
2.2372 214.7105
2.2397 214.7543
2.2422 214.7988
2.2447 214.8952
2.2472 214.9397
2.2497 214.9841
2.2523 215.0289
2.2548 215.0734
2.2573 215.1180
2.2598 215.2131
2.2623 215.2579
2.2648 215.3028
2.2673 215.3480
2.2698 215.3929
2.2723 215.4379
2.2748 215.5316
2.2773 215.5768
2.2798 215.6221
2.2823 215.6677
2.2848 215.7128
2.2873 215.7584
2.2898 215.8506
2.2923 215.8963
2.2948 215.9420
2.2973 215.9879
2.2998 216.0336
2.3023 216.0791
2.3048 216.1702
2.3073 216.2160
2.3098 216.2622
2.3123 216.3086
2.3148 216.3547
2.3173 216.4012
2.3198 216.4475
2.3223 216.5365
2.3248 216.5831
2.3273 216.6296
2.3298 216.6762
2.3323 216.7228
2.3348 216.7696
2.3373 216.8572
2.3398 216.9041
2.3423 216.9509
2.3448 216.9982
2.3473 217.0451
2.3498 217.0921
2.3524 217.1780
2.3549 217.2252
2.3574 217.2726
2.3599 217.3199
2.3624 217.3674
2.3649 217.4146
2.3674 217.4624
2.3699 217.5465
2.3724 217.5943
2.3749 217.6419
2.3774 217.6900
2.3799 217.7377
2.3824 217.7856
2.3849 217.8679
2.3874 217.9159
2.3899 217.9641
2.3924 218.0122
2.3949 218.0606
2.3974 218.1088
2.3999 218.1571
2.4024 218.2375
2.4049 218.2858
2.4074 218.3345
2.4099 218.3832
2.4124 218.4319
2.4149 218.4806
2.4174 218.5293
2.4199 218.6078
2.4224 218.6567
2.4249 218.7056
2.4274 218.7548
2.4299 218.8038
2.4324 218.8529
2.4349 218.9021
2.4374 218.9786
2.4399 219.0279
2.4424 219.0772
2.4449 219.1268
2.4474 219.1762
2.4499 219.2218
2.4525 219.2625
2.4550 219.3033
2.4575 219.3441
2.4600 219.3850
2.4625 219.4260
2.4650 219.4670
2.4675 219.5081
2.4700 219.5492
2.4725 219.5904
2.4750 219.6316
2.4775 219.6729
2.4800 219.7143
2.4825 219.7557
2.4850 219.7972
2.4875 219.8388
2.4900 219.8804
2.4925 219.9221
2.4950 219.9638
2.4975 220.0056
2.5000 220.0474


==> python/uopt.txt <==
0.0000 167.0000
0.0025 167.0000
0.0050 167.0001
0.0075 167.0002
0.0100 167.0004
0.0125 167.0006
0.0150 167.0009
0.0175 167.0012
0.0200 167.0016
0.0225 167.0020
0.0250 167.0025
0.0275 167.0030
0.0300 167.0036
0.0325 167.0042
0.0350 167.0049
0.0375 167.0056
0.0400 167.0064
0.0425 167.0072
0.0450 167.0081
0.0475 167.0090
0.0501 167.0100
0.0526 167.0110
0.0551 167.0121
0.0576 167.0133
0.0601 167.0144
0.0626 167.0157
0.0651 167.0169
0.0676 167.0183
0.0701 167.0196
0.0726 167.0211
0.0751 167.0225
0.0776 167.0241
0.0801 167.0257
0.0826 167.0273
0.0851 167.0290
0.0876 167.0307
0.0901 167.0325
0.0926 167.0343
0.0951 167.0362
0.0976 167.0381
0.1001 167.0401
0.1026 167.0421
0.1051 167.0442
0.1076 167.0463
0.1101 167.0485
0.1126 167.0507
0.1151 167.0530
0.1176 167.0553
0.1201 167.0577
0.1226 167.0601
0.1251 167.0626
0.1276 167.0652
0.1301 167.0677
0.1326 167.0704
0.1351 167.0730
0.1376 167.0758
0.1401 167.0786
0.1426 167.0814
0.1451 167.0843
0.1476 167.0872
0.1502 167.0902
0.1527 167.0932
0.1552 167.0963
0.1577 167.0994
0.1602 167.1026
0.1627 167.1058
0.1652 167.1091
0.1677 167.1124
0.1702 167.1158
0.1727 167.1193
0.1752 167.1227
0.1777 167.1263
0.1802 167.1299
0.1827 167.1335
0.1852 167.1372
0.1877 167.1409
0.1902 167.1447
0.1927 167.1485
0.1952 167.1524
0.1977 167.1563
0.2002 167.1603
0.2027 167.1644
0.2052 167.1684
0.2077 167.1726
0.2102 167.1768
0.2127 167.1810
0.2152 167.1853
0.2177 167.1896
0.2202 167.1940
0.2227 167.1984
0.2252 167.2029
0.2277 167.2074
0.2302 167.2120
0.2327 167.2167
0.2352 167.2213
0.2377 167.2261
0.2402 167.2309
0.2427 167.2357
0.2452 167.2406
0.2477 167.2455
0.2503 167.2505
0.2528 167.2555
0.2553 167.2606
0.2578 167.2658
0.2603 167.2709
0.2628 167.2762
0.2653 167.2815
0.2678 167.2868
0.2703 167.2922
0.2728 167.2976
0.2753 167.3031
0.2778 167.3086
0.2803 167.3142
0.2828 167.3199
0.2853 167.3256
0.2878 167.3313
0.2903 167.3371
0.2928 167.3429
0.2953 167.3488
0.2978 167.3547
0.3003 167.3607
0.3028 167.3668
0.3053 167.3728
0.3078 167.3790
0.3103 167.3852
0.3128 167.3914
0.3153 167.3977
0.3178 167.4040
0.3203 167.4104
0.3228 167.4169
0.3253 167.4233
0.3278 167.4299
0.3303 167.4365
0.3328 167.4431
0.3353 167.4498
0.3378 167.4565
0.3403 167.4633
0.3428 167.4702
0.3453 167.4771
0.3478 167.4840
0.3504 167.4910
0.3529 167.4980
0.3554 167.5051
0.3579 167.5122
0.3604 167.5194
0.3629 167.5267
0.3654 167.5340
0.3679 167.5413
0.3704 167.5487
0.3729 167.5561
0.3754 167.5636
0.3779 167.5712
0.3804 167.5788
0.3829 167.5864
0.3854 167.5941
0.3879 167.6018
0.3904 167.6096
0.3929 167.6175
0.3954 167.6254
0.3979 167.6333
0.4004 167.6413
0.4029 167.6493
0.4054 167.6574
0.4079 167.6656
0.4104 167.6737
0.4129 167.6820
0.4154 167.6903
0.4179 167.6986
0.4204 167.7070
0.4229 167.7155
0.4254 167.7239
0.4279 167.7325
0.4304 167.7411
0.4329 167.7497
0.4354 167.7584
0.4379 167.7672
0.4404 167.7760
0.4429 167.7848
0.4454 167.7937
0.4479 167.8026
0.4505 167.8116
0.4530 167.8207
0.4555 167.8298
0.4580 167.8389
0.4605 167.8481
0.4630 167.8573
0.4655 167.8666
0.4680 167.8760
0.4705 167.8854
0.4730 167.8948
0.4755 167.9043
0.4780 167.9139
0.4805 167.9234
0.4830 167.9331
0.4855 167.9428
0.4880 167.9525
0.4905 167.9623
0.4930 167.9722
0.4955 167.9821
0.4980 167.9920
0.5005 168.0020
0.5030 168.0120
0.5055 168.0221
0.5080 168.0323
0.5105 168.0425
0.5130 168.0527
0.5155 168.0630
0.5180 168.0734
0.5205 168.0838
0.5230 168.0942
0.5255 168.1047
0.5280 168.1153
0.5305 168.1259
0.5330 168.1365
0.5355 168.1472
0.5380 168.1579
0.5405 168.1687
0.5430 168.1796
0.5455 168.1905
0.5480 168.2014
0.5506 168.2124
0.5531 168.2235
0.5556 168.2346
0.5581 168.2457
0.5606 168.2569
0.5631 168.2682
0.5656 168.2795
0.5681 168.2908
0.5706 168.3022
0.5731 168.3137
0.5756 168.3251
0.5781 168.3367
0.5806 168.3483
0.5831 168.3599
0.5856 168.3716
0.5881 168.3834
0.5906 168.3952
0.5931 168.4070
0.5956 168.4189
0.5981 168.4309
0.6006 168.4429
0.6031 168.4549
0.6056 168.4670
0.6081 168.4792
0.6106 168.4914
0.6131 168.5036
0.6156 168.5159
0.6181 168.5283
0.6206 168.5407
0.6231 168.5531
0.6256 168.5656
0.6281 168.5782
0.6306 168.5908
0.6331 168.6034
0.6356 168.6161
0.6381 168.6289
0.6406 168.6417
0.6431 168.6545
0.6456 168.6674
0.6481 168.6804
0.6507 168.6934
0.6532 168.7064
0.6557 168.7195
0.6582 168.7327
0.6607 168.7459
0.6632 168.7591
0.6657 168.7724
0.6682 168.7858
0.6707 168.7992
0.6732 168.8126
0.6757 168.8262
0.6782 168.8397
0.6807 168.8533
0.6832 168.8670
0.6857 168.8807
0.6882 168.8944
0.6907 168.9082
0.6932 168.9221
0.6957 168.9360
0.6982 168.9499
0.7007 168.9639
0.7032 168.9780
0.7057 168.9921
0.7082 169.0062
0.7107 169.0204
0.7132 169.0347
0.7157 169.0490
0.7182 169.0633
0.7207 169.0778
0.7232 169.0922
0.7257 169.1067
0.7282 169.1213
0.7307 169.1359
0.7332 169.1505
0.7357 169.1652
0.7382 169.1800
0.7407 169.1948
0.7432 169.2096
0.7457 169.2245
0.7482 169.2395
0.7508 169.2545
0.7533 169.2696
0.7558 169.2847
0.7583 169.2998
0.7608 169.3150
0.7633 169.3303
0.7658 169.3456
0.7683 169.3609
0.7708 169.3764
0.7733 169.3918
0.7758 169.4073
0.7783 169.4229
0.7808 169.4385
0.7833 169.4541
0.7858 169.4698
0.7883 169.4856
0.7908 169.5014
0.7933 169.5173
0.7958 169.5332
0.7983 169.5491
0.8008 169.5651
0.8033 169.5812
0.8058 169.5973
0.8083 169.6134
0.8108 169.6297
0.8133 169.6459
0.8158 169.6622
0.8183 169.6786
0.8208 169.6950
0.8233 169.7114
0.8258 169.7280
0.8283 169.7445
0.8308 169.7611
0.8333 169.7778
0.8358 169.7945
0.8383 169.8112
0.8408 169.8281
0.8433 169.8449
0.8458 169.8618
0.8483 169.8788
0.8509 169.8958
0.8534 169.9128
0.8559 169.9300
0.8584 169.9471
0.8609 169.9643
0.8634 169.9816
0.8659 169.9989
0.8684 170.0163
0.8709 170.0337
0.8734 170.0511
0.8759 170.0686
0.8784 170.0862
0.8809 170.1038
0.8834 170.1215
0.8859 170.1392
0.8884 170.1569
0.8909 170.1747
0.8934 170.1926
0.8959 170.2105
0.8984 170.2285
0.9009 170.2465
0.9034 170.2646
0.9059 170.2827
0.9084 170.3008
0.9109 170.3190
0.9134 170.3373
0.9159 170.3556
0.9184 170.3740
0.9209 170.3924
0.9234 170.4108
0.9259 170.4294
0.9284 170.4479
0.9309 170.4665
0.9334 170.4852
0.9359 170.5039
0.9384 170.5227
0.9409 170.5415
0.9434 170.5603
0.9459 170.5793
0.9484 170.5982
0.9510 170.6172
0.9535 170.6363
0.9560 170.6554
0.9585 170.6746
0.9610 170.6938
0.9635 170.7130
0.9660 170.7324
0.9685 170.7517
0.9710 170.7711
0.9735 170.7906
0.9760 170.8101
0.9785 170.8297
0.9810 170.8493
0.9835 170.8690
0.9860 170.8887
0.9885 170.9084
0.9910 170.9283
0.9935 170.9481
0.9960 170.9680
0.9985 170.9880
1.0010 171.0080
1.0035 171.0281
1.0060 171.0482
1.0085 171.0684
1.0110 171.0886
1.0135 171.1088
1.0160 171.1292
1.0185 171.1495
1.0210 171.1699
1.0235 171.1904
1.0260 171.2109
1.0285 171.2315
1.0310 171.2521
1.0335 171.2728
1.0360 171.2935
1.0385 171.3142
1.0410 171.3351
1.0435 171.3559
1.0460 171.3768
1.0485 171.3978
1.0511 171.4188
1.0536 171.4399
1.0561 171.4610
1.0586 171.4822
1.0611 171.5034
1.0636 171.5247
1.0661 171.5460
1.0686 171.5674
1.0711 171.5888
1.0736 171.6102
1.0761 171.6318
1.0786 171.6533
1.0811 171.6749
1.0836 171.6966
1.0861 171.7183
1.0886 171.7401
1.0911 171.7619
1.0936 171.7838
1.0961 171.8057
1.0986 171.8277
1.1011 171.8497
1.1036 171.8718
1.1061 171.8939
1.1086 171.9161
1.1111 171.9383
1.1136 171.9605
1.1161 171.9829
1.1186 172.0052
1.1211 172.0277
1.1236 172.0501
1.1261 172.0726
1.1286 172.0952
1.1311 172.1178
1.1336 172.1405
1.1361 172.1632
1.1386 172.1860
1.1411 172.2088
1.1436 172.2317
1.1461 172.2546
1.1486 172.2776
1.1512 172.3006
1.1537 172.3237
1.1562 172.3468
1.1587 172.3700
1.1612 172.3932
1.1637 172.4165
1.1662 172.4398
1.1687 172.4631
1.1712 172.4866
1.1737 172.5100
1.1762 172.5336
1.1787 172.5571
1.1812 172.5808
1.1837 172.6044
1.1862 172.6282
1.1887 172.6519
1.1912 172.6757
1.1937 172.6996
1.1962 172.7235
1.1987 172.7475
1.2012 172.7715
1.2037 172.7956
1.2062 172.8197
1.2087 172.8439
1.2112 172.8681
1.2137 172.8924
1.2162 172.9167
1.2187 172.9411
1.2212 172.9655
1.2237 172.9900
1.2262 173.0145
1.2287 173.0391
1.2312 173.0637
1.2337 173.0884
1.2362 173.1131
1.2387 173.1379
1.2412 173.1627
1.2437 173.1876
1.2462 173.2125
1.2487 173.2375
1.2513 173.2625
1.2538 173.2876
1.2563 173.3127
1.2588 173.3379
1.2613 173.3631
1.2638 173.3884
1.2663 173.4137
1.2688 173.4391
1.2713 173.4645
1.2738 173.4900
1.2763 173.5155
1.2788 173.5411
1.2813 173.5667
1.2838 173.5924
1.2863 173.6181
1.2888 173.6439
1.2913 173.6697
1.2938 173.6956
1.2963 173.7215
1.2988 173.7475
1.3013 173.7735
1.3038 173.7996
1.3063 173.8257
1.3088 173.8519
1.3113 173.8781
1.3138 173.9044
1.3163 173.9308
1.3188 173.9571
1.3213 173.9836
1.3238 174.0100
1.3263 174.0366
1.3288 174.0631
1.3313 174.0898
1.3338 174.1165
1.3363 174.1432
1.3388 174.1700
1.3413 174.1968
1.3438 174.2237
1.3463 174.2506
1.3488 174.2776
1.3514 174.3046
1.3539 174.3317
1.3564 174.3588
1.3589 174.3860
1.3614 174.4132
1.3639 174.4405
1.3664 174.4678
1.3689 174.4952
1.3714 174.5226
1.3739 174.5501
1.3764 174.5776
1.3789 174.6052
1.3814 174.6329
1.3839 174.6605
1.3864 174.6883
1.3889 174.7160
1.3914 174.7439
1.3939 174.7718
1.3964 174.7997
1.3989 174.8277
1.4014 174.8557
1.4039 174.8838
1.4064 174.9119
1.4089 174.9401
1.4114 174.9683
1.4139 174.9966
1.4164 175.0249
1.4189 175.0533
1.4214 175.0818
1.4239 175.1102
1.4264 175.1388
1.4289 175.1674
1.4314 175.1960
1.4339 175.2247
1.4364 175.2534
1.4389 175.2822
1.4414 175.3110
1.4439 175.3399
1.4464 175.3688
1.4489 175.3978
1.4515 175.4268
1.4540 175.4559
1.4565 175.4851
1.4590 175.5142
1.4615 175.5435
1.4640 175.5728
1.4665 175.6021
1.4690 175.6315
1.4715 175.6609
1.4740 175.6904
1.4765 175.7199
1.4790 175.7495
1.4815 175.7791
1.4840 175.8088
1.4865 175.8386
1.4890 175.8684
1.4915 175.8982
1.4940 175.9281
1.4965 175.9580
1.4990 175.9880
1.5015 176.0180
1.5040 176.0481
1.5065 176.0782
1.5090 176.1084
1.5115 176.1387
1.5140 176.1690
1.5165 176.1993
1.5190 176.2297
1.5215 176.2601
1.5240 176.2906
1.5265 176.3211
1.5290 176.3517
1.5315 176.3824
1.5340 176.4130
1.5365 176.4438
1.5390 176.4746
1.5415 176.5054
1.5440 176.5363
1.5465 176.5672
1.5490 176.5982
1.5516 176.6292
1.5541 176.6603
1.5566 176.6915
1.5591 176.7227
1.5616 176.7539
1.5641 176.7852
1.5666 176.8165
1.5691 176.8479
1.5716 176.8793
1.5741 176.9108
1.5766 176.9424
1.5791 176.9740
1.5816 177.0056
1.5841 177.0373
1.5866 177.0690
1.5891 177.1008
1.5916 177.1327
1.5941 177.1645
1.5966 177.1965
1.5991 177.2285
1.6016 177.2605
1.6041 177.2926
1.6066 177.3247
1.6091 177.3569
1.6116 177.3892
1.6141 177.4215
1.6166 177.4538
1.6191 177.4862
1.6216 177.5186
1.6241 177.5511
1.6266 177.5837
1.6291 177.6162
1.6316 177.6489
1.6341 177.6816
1.6366 177.7143
1.6391 177.7471
1.6416 177.7799
1.6441 177.8128
1.6466 177.8458
1.6491 177.8788
1.6517 177.9118
1.6542 177.9449
1.6567 177.9780
1.6592 178.0112
1.6617 178.0445
1.6642 178.0778
1.6667 178.1111
1.6692 178.1445
1.6717 178.1779
1.6742 178.2114
1.6767 178.2450
1.6792 178.2786
1.6817 178.3122
1.6842 178.3459
1.6867 178.3796
1.6892 178.4134
1.6917 178.4473
1.6942 178.4812
1.6967 178.5151
1.6992 178.5491
1.7017 178.5832
1.7042 178.6172
1.7067 178.6514
1.7092 178.6856
1.7117 178.7198
1.7142 178.7541
1.7167 178.7885
1.7192 178.8229
1.7217 178.8573
1.7242 178.8918
1.7267 178.9263
1.7292 178.9609
1.7317 178.9956
1.7342 179.0303
1.7367 179.0650
1.7392 179.0998
1.7417 179.1347
1.7442 179.1696
1.7467 179.2045
1.7492 179.2395
1.7518 179.2745
1.7543 179.3096
1.7568 179.3448
1.7593 179.3800
1.7618 179.4152
1.7643 179.4505
1.7668 179.4859
1.7693 179.5213
1.7718 179.5567
1.7743 179.5922
1.7768 179.6277
1.7793 179.6633
1.7818 179.6990
1.7843 179.7347
1.7868 179.7704
1.7893 179.8062
1.7918 179.8421
1.7943 179.8780
1.7968 179.9139
1.7993 179.9499
1.8018 179.9860
1.8043 180.0221
1.8068 180.0582
1.8093 180.0944
1.8118 180.1306
1.8143 180.1669
1.8168 180.2033
1.8193 180.2397
1.8218 180.2761
1.8243 180.3126
1.8268 180.3492
1.8293 180.3858
1.8318 180.4224
1.8343 180.4591
1.8368 180.4959
1.8393 180.5327
1.8418 180.5695
1.8443 180.6064
1.8468 180.6434
1.8493 180.6804
1.8519 180.7174
1.8544 180.7545
1.8569 180.7917
1.8594 180.8289
1.8619 180.8661
1.8644 180.9034
1.8669 180.9408
1.8694 180.9782
1.8719 181.0156
1.8744 181.0531
1.8769 181.0907
1.8794 181.1283
1.8819 181.1659
1.8844 181.2036
1.8869 181.2414
1.8894 181.2792
1.8919 181.3170
1.8944 181.3549
1.8969 181.3929
1.8994 181.4309
1.9019 181.4689
1.9044 181.5070
1.9069 181.5452
1.9094 181.5834
1.9119 181.6216
1.9144 181.6599
1.9169 181.6983
1.9194 181.7367
1.9219 181.7751
1.9244 181.8136
1.9269 181.8522
1.9294 181.8908
1.9319 181.9294
1.9344 181.9681
1.9369 182.0069
1.9394 182.0457
1.9419 182.0846
1.9444 182.1235
1.9469 182.1624
1.9494 182.2014
1.9520 182.2405
1.9545 182.2796
1.9570 182.3187
1.9595 182.3579
1.9620 182.3972
1.9645 182.4365
1.9670 182.4758
1.9695 182.5152
1.9720 182.5547
1.9745 182.5942
1.9770 182.6338
1.9795 182.6734
1.9820 182.7130
1.9845 182.7527
1.9870 182.7925
1.9895 182.8323
1.9920 182.8721
1.9945 182.9120
1.9970 182.9520
1.9995 182.9920
2.0020 183.0320
2.0045 183.0722
2.0070 183.1123
2.0095 183.1525
2.0120 183.1928
2.0145 183.2331
2.0170 183.2734
2.0195 183.3138
2.0220 183.3543
2.0245 183.3948
2.0270 183.4354
2.0295 183.4760
2.0320 183.5166
2.0345 183.5573
2.0370 183.5981
2.0395 183.6389
2.0420 183.6797
2.0445 183.7206
2.0470 183.7616
2.0495 183.8026
2.0521 183.8437
2.0546 183.8848
2.0571 183.9259
2.0596 183.9671
2.0621 184.0084
2.0646 184.0497
2.0671 184.0911
2.0696 184.1325
2.0721 184.1739
2.0746 184.2154
2.0771 184.2570
2.0796 184.2986
2.0821 184.3403
2.0846 184.3820
2.0871 184.4237
2.0896 184.4655
2.0921 184.5074
2.0946 184.5493
2.0971 184.5913
2.0996 184.6333
2.1021 184.6753
2.1046 184.7174
2.1071 184.7596
2.1096 184.8018
2.1121 184.8441
2.1146 184.8864
2.1171 184.9287
2.1196 184.9711
2.1221 185.0136
2.1246 185.0561
2.1271 185.0987
2.1296 185.1413
2.1321 185.1839
2.1346 185.2267
2.1371 185.2694
2.1396 185.3122
2.1421 185.3551
2.1446 185.3980
2.1471 185.4410
2.1496 185.4840
2.1522 185.5270
2.1547 185.5701
2.1572 185.6133
2.1597 185.6565
2.1622 185.6998
2.1647 185.7431
2.1672 185.7865
2.1697 185.8299
2.1722 185.8733
2.1747 185.9168
2.1772 185.9604
2.1797 186.0040
2.1822 186.0477
2.1847 186.0914
2.1872 186.1352
2.1897 186.1790
2.1922 186.2228
2.1947 186.2667
2.1972 186.3107
2.1997 186.3547
2.2022 186.3988
2.2047 186.4429
2.2072 186.4871
2.2097 186.5313
2.2122 186.5755
2.2147 186.6198
2.2172 186.6642
2.2197 186.7086
2.2222 186.7531
2.2247 186.7976
2.2272 186.8422
2.2297 186.8868
2.2322 186.9314
2.2347 186.9762
2.2372 187.0209
2.2397 187.0657
2.2422 187.1106
2.2447 187.1555
2.2472 187.2005
2.2497 187.2455
2.2523 187.2906
2.2548 187.3357
2.2573 187.3808
2.2598 187.4261
2.2623 187.4713
2.2648 187.5166
2.2673 187.5620
2.2698 187.6074
2.2723 187.6529
2.2748 187.6984
2.2773 187.7440
2.2798 187.7896
2.2823 187.8352
2.2848 187.8810
2.2873 187.9267
2.2898 187.9725
2.2923 188.0184
2.2948 188.0643
2.2973 188.1103
2.2998 188.1563
2.3023 188.2024
2.3048 188.2485
2.3073 188.2947
2.3098 188.3409
2.3123 188.3872
2.3148 188.4335
2.3173 188.4798
2.3198 188.5263
2.3223 188.5727
2.3248 188.6192
2.3273 188.6658
2.3298 188.7124
2.3323 188.7591
2.3348 188.8058
2.3373 188.8526
2.3398 188.8994
2.3423 188.9463
2.3448 188.9932
2.3473 189.0402
2.3498 189.0872
2.3524 189.1342
2.3549 189.1814
2.3574 189.2285
2.3599 189.2758
2.3624 189.3230
2.3649 189.3703
2.3674 189.4177
2.3699 189.4651
2.3724 189.5126
2.3749 189.5601
2.3774 189.6077
2.3799 189.6553
2.3824 189.7030
2.3849 189.7507
2.3874 189.7985
2.3899 189.8463
2.3924 189.8942
2.3949 189.9421
2.3974 189.9901
2.3999 190.0381
2.4024 190.0861
2.4049 190.1343
2.4074 190.1824
2.4099 190.2307
2.4124 190.2789
2.4149 190.3273
2.4174 190.3756
2.4199 190.4240
2.4224 190.4725
2.4249 190.5210
2.4274 190.5696
2.4299 190.6182
2.4324 190.6669
2.4349 190.7156
2.4374 190.7644
2.4399 190.8132
2.4424 190.8621
2.4449 190.9110
2.4474 190.9600
2.4499 191.0090
2.4525 191.0581
2.4550 191.1072
2.4575 191.1564
2.4600 191.2056
2.4625 191.2549
2.4650 191.3042
2.4675 191.3536
2.4700 191.4030
2.4725 191.4525
2.4750 191.5020
2.4775 191.5516
2.4800 191.6012
2.4825 191.6509
2.4850 191.7006
2.4875 191.7504
2.4900 191.8002
2.4925 191.8501
2.4950 191.9000
2.4975 191.9500
2.5000 192.0000


==> python/upess.txt <==
0.0000 334.0000
0.0025 334.0001
0.0050 334.0002
0.0075 334.0005
0.0100 334.0008
0.0125 334.0013
0.0150 334.0018
0.0175 334.0025
0.0200 334.0032
0.0225 334.0041
0.0250 334.0050
0.0275 334.0061
0.0300 334.0072
0.0325 334.0085
0.0350 334.0098
0.0375 334.0113
0.0400 334.0128
0.0425 334.0145
0.0450 334.0162
0.0475 334.0181
0.0501 334.0200
0.0526 334.0221
0.0551 334.0242
0.0576 334.0265
0.0601 334.0289
0.0626 334.0313
0.0651 334.0339
0.0676 334.0365
0.0701 334.0393
0.0726 334.0421
0.0751 334.0451
0.0776 334.0481
0.0801 334.0513
0.0826 334.0546
0.0851 334.0579
0.0876 334.0614
0.0901 334.0649
0.0926 334.0686
0.0951 334.0723
0.0976 334.0762
0.1001 334.0802
0.1026 334.0842
0.1051 334.0884
0.1076 334.0926
0.1101 334.0970
0.1126 334.1015
0.1151 334.1060
0.1176 334.1107
0.1201 334.1154
0.1226 334.1203
0.1251 334.1253
0.1276 334.1303
0.1301 334.1355
0.1326 334.1407
0.1351 334.1461
0.1376 334.1516
0.1401 334.1571
0.1426 334.1628
0.1451 334.1685
0.1476 334.1744
0.1502 334.1804
0.1527 334.1864
0.1552 334.1926
0.1577 334.1988
0.1602 334.2052
0.1627 334.2117
0.1652 334.2182
0.1677 334.2249
0.1702 334.2317
0.1727 334.2385
0.1752 334.2455
0.1777 334.2526
0.1802 334.2597
0.1827 334.2670
0.1852 334.2743
0.1877 334.2818
0.1902 334.2894
0.1927 334.2970
0.1952 334.3048
0.1977 334.3127
0.2002 334.3206
0.2027 334.3287
0.2052 334.3369
0.2077 334.3451
0.2102 334.3535
0.2127 334.3620
0.2152 334.3705
0.2177 334.3792
0.2202 334.3880
0.2227 334.3968
0.2252 334.4058
0.2277 334.4149
0.2302 334.4240
0.2327 334.4333
0.2352 334.4427
0.2377 334.4522
0.2402 334.4617
0.2427 334.4714
0.2452 334.4812
0.2477 334.4910
0.2503 334.5010
0.2528 334.5111
0.2553 334.5212
0.2578 334.5315
0.2603 334.5419
0.2628 334.5524
0.2653 334.5629
0.2678 334.5736
0.2703 334.5844
0.2728 334.5952
0.2753 334.6062
0.2778 334.6173
0.2803 334.6285
0.2828 334.6397
0.2853 334.6511
0.2878 334.6626
0.2903 334.6741
0.2928 334.6858
0.2953 334.6976
0.2978 334.7095
0.3003 334.7214
0.3028 334.7335
0.3053 334.7457
0.3078 334.7580
0.3103 334.7703
0.3128 334.7828
0.3153 334.7954
0.3178 334.8081
0.3203 334.8208
0.3228 334.8337
0.3253 334.8467
0.3278 334.8598
0.3303 334.8729
0.3328 334.8862
0.3353 334.8996
0.3378 334.9131
0.3403 334.9267
0.3428 334.9403
0.3453 334.9541
0.3478 334.9680
0.3504 334.9820
0.3529 334.9960
0.3554 335.0102
0.3579 335.0245
0.3604 335.0389
0.3629 335.0534
0.3654 335.0679
0.3679 335.0826
0.3704 335.0974
0.3729 335.1123
0.3754 335.1273
0.3779 335.1423
0.3804 335.1575
0.3829 335.1728
0.3854 335.1882
0.3879 335.2037
0.3904 335.2192
0.3929 335.2349
0.3954 335.2507
0.3979 335.2666
0.4004 335.2826
0.4029 335.2986
0.4054 335.3148
0.4079 335.3311
0.4104 335.3475
0.4129 335.3640
0.4154 335.3806
0.4179 335.3972
0.4204 335.4140
0.4229 335.4309
0.4254 335.4479
0.4279 335.4650
0.4304 335.4822
0.4329 335.4994
0.4354 335.5168
0.4379 335.5343
0.4404 335.5519
0.4429 335.5696
0.4454 335.5874
0.4479 335.6053
0.4505 335.6232
0.4530 335.6413
0.4555 335.6595
0.4580 335.6778
0.4605 335.6962
0.4630 335.7147
0.4655 335.7333
0.4680 335.7520
0.4705 335.7707
0.4730 335.7896
0.4755 335.8086
0.4780 335.8277
0.4805 335.8469
0.4830 335.8662
0.4855 335.8856
0.4880 335.9051
0.4905 335.9246
0.4930 335.9443
0.4955 335.9641
0.4980 335.9840
0.5005 336.0040
0.5030 336.0241
0.5055 336.0443
0.5080 336.0646
0.5105 336.0850
0.5130 336.1055
0.5155 336.1260
0.5180 336.1467
0.5205 336.1675
0.5230 336.1884
0.5255 336.2094
0.5280 336.2305
0.5305 336.2517
0.5330 336.2730
0.5355 336.2944
0.5380 336.3159
0.5405 336.3375
0.5430 336.3592
0.5455 336.3810
0.5480 336.4029
0.5506 336.4248
0.5531 336.4469
0.5556 336.4691
0.5581 336.4914
0.5606 336.5138
0.5631 336.5363
0.5656 336.5589
0.5681 336.5816
0.5706 336.6044
0.5731 336.6273
0.5756 336.6503
0.5781 336.6734
0.5806 336.6966
0.5831 336.7199
0.5856 336.7433
0.5881 336.7668
0.5906 336.7904
0.5931 336.8141
0.5956 336.8379
0.5981 336.8618
0.6006 336.8858
0.6031 336.9099
0.6056 336.9341
0.6081 336.9584
0.6106 336.9828
0.6131 337.0073
0.6156 337.0319
0.6181 337.0566
0.6206 337.0814
0.6231 337.1063
0.6256 337.1313
0.6281 337.1564
0.6306 337.1816
0.6331 337.2069
0.6356 337.2323
0.6381 337.2578
0.6406 337.2834
0.6431 337.3091
0.6456 337.3349
0.6481 337.3608
0.6507 337.3868
0.6532 337.4129
0.6557 337.4391
0.6582 337.4654
0.6607 337.4918
0.6632 337.5183
0.6657 337.5449
0.6682 337.5716
0.6707 337.5984
0.6732 337.6253
0.6757 337.6523
0.6782 337.6794
0.6807 337.7066
0.6832 337.7339
0.6857 337.7613
0.6882 337.7888
0.6907 337.8164
0.6932 337.8441
0.6957 337.8719
0.6982 337.8998
0.7007 337.9279
0.7032 337.9560
0.7057 337.9842
0.7082 338.0125
0.7107 338.0409
0.7132 338.0694
0.7157 338.0980
0.7182 338.1267
0.7207 338.1555
0.7232 338.1844
0.7257 338.2134
0.7282 338.2425
0.7307 338.2717
0.7332 338.3010
0.7357 338.3305
0.7382 338.3600
0.7407 338.3896
0.7432 338.4193
0.7457 338.4491
0.7482 338.4790
0.7508 338.5090
0.7533 338.5391
0.7558 338.5693
0.7583 338.5996
0.7608 338.6301
0.7633 338.6606
0.7658 338.6912
0.7683 338.7219
0.7708 338.7527
0.7733 338.7836
0.7758 338.8146
0.7783 338.8457
0.7808 338.8769
0.7833 338.9083
0.7858 338.9397
0.7883 338.9712
0.7908 339.0028
0.7933 339.0345
0.7958 339.0663
0.7983 339.0982
0.8008 339.1303
0.8033 339.1624
0.8058 339.1946
0.8083 339.2269
0.8108 339.2593
0.8133 339.2918
0.8158 339.3244
0.8183 339.3572
0.8208 339.3900
0.8233 339.4229
0.8258 339.4559
0.8283 339.4890
0.8308 339.5222
0.8333 339.5556
0.8358 339.5890
0.8383 339.6225
0.8408 339.6561
0.8433 339.6898
0.8458 339.7236
0.8483 339.7576
0.8509 339.7916
0.8534 339.8257
0.8559 339.8599
0.8584 339.8942
0.8609 339.9287
0.8634 339.9632
0.8659 339.9978
0.8684 340.0325
0.8709 340.0673
0.8734 340.1022
0.8759 340.1373
0.8784 340.1724
0.8809 340.2076
0.8834 340.2429
0.8859 340.2784
0.8884 340.3139
0.8909 340.3495
0.8934 340.3852
0.8959 340.4210
0.8984 340.4570
0.9009 340.4930
0.9034 340.5291
0.9059 340.5653
0.9084 340.6016
0.9109 340.6381
0.9134 340.6746
0.9159 340.7112
0.9184 340.7479
0.9209 340.7848
0.9234 340.8217
0.9259 340.8587
0.9284 340.8958
0.9309 340.9331
0.9334 340.9704
0.9359 341.0078
0.9384 341.0453
0.9409 341.0830
0.9434 341.1207
0.9459 341.1585
0.9484 341.1964
0.9510 341.2345
0.9535 341.2726
0.9560 341.3108
0.9585 341.3491
0.9610 341.3876
0.9635 341.4261
0.9660 341.4647
0.9685 341.5034
0.9710 341.5423
0.9735 341.5812
0.9760 341.6202
0.9785 341.6594
0.9810 341.6986
0.9835 341.7379
0.9860 341.7773
0.9885 341.8169
0.9910 341.8565
0.9935 341.8962
0.9960 341.9361
0.9985 341.9760
1.0010 342.0160
1.0035 342.0562
1.0060 342.0964
1.0085 342.1367
1.0110 342.1771
1.0135 342.2177
1.0160 342.2583
1.0185 342.2990
1.0210 342.3399
1.0235 342.3808
1.0260 342.4218
1.0285 342.4630
1.0310 342.5042
1.0335 342.5455
1.0360 342.5870
1.0385 342.6285
1.0410 342.6701
1.0435 342.7119
1.0460 342.7537
1.0485 342.7956
1.0511 342.8377
1.0536 342.8798
1.0561 342.9220
1.0586 342.9644
1.0611 343.0068
1.0636 343.0493
1.0661 343.0920
1.0686 343.1347
1.0711 343.1775
1.0736 343.2205
1.0761 343.2635
1.0786 343.3067
1.0811 343.3499
1.0836 343.3932
1.0861 343.4367
1.0886 343.4802
1.0911 343.5238
1.0936 343.5676
1.0961 343.6114
1.0986 343.6554
1.1011 343.6994
1.1036 343.7435
1.1061 343.7878
1.1086 343.8321
1.1111 343.8765
1.1136 343.9211
1.1161 343.9657
1.1186 344.0105
1.1211 344.0553
1.1236 344.1002
1.1261 344.1453
1.1286 344.1904
1.1311 344.2357
1.1336 344.2810
1.1361 344.3264
1.1386 344.3720
1.1411 344.4176
1.1436 344.4634
1.1461 344.5092
1.1486 344.5551
1.1512 344.6012
1.1537 344.6473
1.1562 344.6936
1.1587 344.7399
1.1612 344.7864
1.1637 344.8329
1.1662 344.8795
1.1687 344.9263
1.1712 344.9731
1.1737 345.0201
1.1762 345.0671
1.1787 345.1143
1.1812 345.1615
1.1837 345.2089
1.1862 345.2563
1.1887 345.3038
1.1912 345.3515
1.1937 345.3992
1.1962 345.4471
1.1987 345.4950
1.2012 345.5431
1.2037 345.5912
1.2062 345.6395
1.2087 345.6878
1.2112 345.7363
1.2137 345.7848
1.2162 345.8335
1.2187 345.8822
1.2212 345.9311
1.2237 345.9800
1.2262 346.0290
1.2287 346.0782
1.2312 346.1274
1.2337 346.1768
1.2362 346.2262
1.2387 346.2758
1.2412 346.3254
1.2437 346.3752
1.2462 346.4250
1.2487 346.4750
1.2513 346.5250
1.2538 346.5752
1.2563 346.6254
1.2588 346.6758
1.2613 346.7262
1.2638 346.7768
1.2663 346.8274
1.2688 346.8782
1.2713 346.9290
1.2738 346.9800
1.2763 347.0310
1.2788 347.0822
1.2813 347.1335
1.2838 347.1848
1.2863 347.2363
1.2888 347.2878
1.2913 347.3395
1.2938 347.3912
1.2963 347.4431
1.2988 347.4950
1.3013 347.5471
1.3038 347.5992
1.3063 347.6515
1.3088 347.7038
1.3113 347.7563
1.3138 347.8089
1.3163 347.8615
1.3188 347.9143
1.3213 347.9671
1.3238 348.0201
1.3263 348.0731
1.3288 348.1263
1.3313 348.1795
1.3338 348.2329
1.3363 348.2864
1.3388 348.3399
1.3413 348.3936
1.3438 348.4473
1.3463 348.5012
1.3488 348.5551
1.3514 348.6092
1.3539 348.6634
1.3564 348.7176
1.3589 348.7720
1.3614 348.8264
1.3639 348.8810
1.3664 348.9357
1.3689 348.9904
1.3714 349.0453
1.3739 349.1002
1.3764 349.1553
1.3789 349.2105
1.3814 349.2657
1.3839 349.3211
1.3864 349.3765
1.3889 349.4321
1.3914 349.4878
1.3939 349.5435
1.3964 349.5994
1.3989 349.6553
1.4014 349.7114
1.4039 349.7676
1.4064 349.8238
1.4089 349.8802
1.4114 349.9367
1.4139 349.9932
1.4164 350.0499
1.4189 350.1066
1.4214 350.1635
1.4239 350.2205
1.4264 350.2775
1.4289 350.3347
1.4314 350.3920
1.4339 350.4493
1.4364 350.5068
1.4389 350.5644
1.4414 350.6220
1.4439 350.6798
1.4464 350.7377
1.4489 350.7956
1.4515 350.8537
1.4540 350.9119
1.4565 350.9701
1.4590 351.0285
1.4615 351.0870
1.4640 351.1455
1.4665 351.2042
1.4690 351.2630
1.4715 351.3218
1.4740 351.3808
1.4765 351.4399
1.4790 351.4990
1.4815 351.5583
1.4840 351.6177
1.4865 351.6771
1.4890 351.7367
1.4915 351.7964
1.4940 351.8561
1.4965 351.9160
1.4990 351.9760
1.5015 352.0361
1.5040 352.0962
1.5065 352.1565
1.5090 352.2169
1.5115 352.2773
1.5140 352.3379
1.5165 352.3986
1.5190 352.4594
1.5215 352.5202
1.5240 352.5812
1.5265 352.6423
1.5290 352.7034
1.5315 352.7647
1.5340 352.8261
1.5365 352.8876
1.5390 352.9491
1.5415 353.0108
1.5440 353.0726
1.5465 353.1344
1.5490 353.1964
1.5516 353.2585
1.5541 353.3207
1.5566 353.3829
1.5591 353.4453
1.5616 353.5078
1.5641 353.5704
1.5666 353.6330
1.5691 353.6958
1.5716 353.7587
1.5741 353.8217
1.5766 353.8847
1.5791 353.9479
1.5816 354.0112
1.5841 354.0746
1.5866 354.1381
1.5891 354.2016
1.5916 354.2653
1.5941 354.3291
1.5966 354.3930
1.5991 354.4569
1.6016 354.5210
1.6041 354.5852
1.6066 354.6495
1.6091 354.7139
1.6116 354.7783
1.6141 354.8429
1.6166 354.9076
1.6191 354.9724
1.6216 355.0373
1.6241 355.1022
1.6266 355.1673
1.6291 355.2325
1.6316 355.2978
1.6341 355.3632
1.6366 355.4286
1.6391 355.4942
1.6416 355.5599
1.6441 355.6257
1.6466 355.6916
1.6491 355.7575
1.6517 355.8236
1.6542 355.8898
1.6567 355.9561
1.6592 356.0225
1.6617 356.0890
1.6642 356.1555
1.6667 356.2222
1.6692 356.2890
1.6717 356.3559
1.6742 356.4229
1.6767 356.4900
1.6792 356.5571
1.6817 356.6244
1.6842 356.6918
1.6867 356.7593
1.6892 356.8269
1.6917 356.8946
1.6942 356.9624
1.6967 357.0302
1.6992 357.0982
1.7017 357.1663
1.7042 357.2345
1.7067 357.3028
1.7092 357.3712
1.7117 357.4397
1.7142 357.5082
1.7167 357.5769
1.7192 357.6457
1.7217 357.7146
1.7242 357.7836
1.7267 357.8527
1.7292 357.9219
1.7317 357.9912
1.7342 358.0605
1.7367 358.1300
1.7392 358.1996
1.7417 358.2693
1.7442 358.3391
1.7467 358.4090
1.7492 358.4790
1.7518 358.5491
1.7543 358.6193
1.7568 358.6896
1.7593 358.7599
1.7618 358.8304
1.7643 358.9010
1.7668 358.9717
1.7693 359.0425
1.7718 359.1134
1.7743 359.1844
1.7768 359.2555
1.7793 359.3267
1.7818 359.3980
1.7843 359.4694
1.7868 359.5409
1.7893 359.6124
1.7918 359.6841
1.7943 359.7559
1.7968 359.8278
1.7993 359.8998
1.8018 359.9719
1.8043 360.0441
1.8068 360.1164
1.8093 360.1888
1.8118 360.2613
1.8143 360.3339
1.8168 360.4066
1.8193 360.4794
1.8218 360.5523
1.8243 360.6253
1.8268 360.6984
1.8293 360.7716
1.8318 360.8449
1.8343 360.9183
1.8368 360.9918
1.8393 361.0654
1.8418 361.1391
1.8443 361.2128
1.8468 361.2867
1.8493 361.3607
1.8519 361.4348
1.8544 361.5090
1.8569 361.5833
1.8594 361.6577
1.8619 361.7322
1.8644 361.8068
1.8669 361.8815
1.8694 361.9563
1.8719 362.0312
1.8744 362.1062
1.8769 362.1813
1.8794 362.2565
1.8819 362.3318
1.8844 362.4072
1.8869 362.4827
1.8894 362.5583
1.8919 362.6340
1.8944 362.7098
1.8969 362.7857
1.8994 362.8617
1.9019 362.9378
1.9044 363.0140
1.9069 363.0904
1.9094 363.1668
1.9119 363.2433
1.9144 363.3199
1.9169 363.3966
1.9194 363.4734
1.9219 363.5503
1.9244 363.6273
1.9269 363.7044
1.9294 363.7816
1.9319 363.8589
1.9344 363.9363
1.9369 364.0138
1.9394 364.0914
1.9419 364.1691
1.9444 364.2469
1.9469 364.3248
1.9494 364.4028
1.9520 364.4809
1.9545 364.5591
1.9570 364.6374
1.9595 364.7159
1.9620 364.7944
1.9645 364.8730
1.9670 364.9517
1.9695 365.0305
1.9720 365.1094
1.9745 365.1884
1.9770 365.2675
1.9795 365.3467
1.9820 365.4260
1.9845 365.5054
1.9870 365.5849
1.9895 365.6645
1.9920 365.7443
1.9945 365.8241
1.9970 365.9040
1.9995 365.9840
2.0020 366.0641
2.0045 366.1443
2.0070 366.2246
2.0095 366.3050
2.0120 366.3855
2.0145 366.4661
2.0170 366.5469
2.0195 366.6277
2.0220 366.7086
2.0245 366.7896
2.0270 366.8707
2.0295 366.9519
2.0320 367.0332
2.0345 367.1146
2.0370 367.1962
2.0395 367.2778
2.0420 367.3595
2.0445 367.4413
2.0470 367.5232
2.0495 367.6052
2.0521 367.6873
2.0546 367.7696
2.0571 367.8519
2.0596 367.9343
2.0621 368.0168
2.0646 368.0994
2.0671 368.1821
2.0696 368.2649
2.0721 368.3479
2.0746 368.4309
2.0771 368.5140
2.0796 368.5972
2.0821 368.6805
2.0846 368.7639
2.0871 368.8475
2.0896 368.9311
2.0921 369.0148
2.0946 369.0986
2.0971 369.1825
2.0996 369.2665
2.1021 369.3507
2.1046 369.4349
2.1071 369.5192
2.1096 369.6036
2.1121 369.6881
2.1146 369.7728
2.1171 369.8575
2.1196 369.9423
2.1221 370.0272
2.1246 370.1122
2.1271 370.1974
2.1296 370.2826
2.1321 370.3679
2.1346 370.4533
2.1371 370.5388
2.1396 370.6245
2.1421 370.7102
2.1446 370.7960
2.1471 370.8819
2.1496 370.9679
2.1522 371.0541
2.1547 371.1403
2.1572 371.2266
2.1597 371.3130
2.1622 371.3996
2.1647 371.4862
2.1672 371.5729
2.1697 371.6597
2.1722 371.7467
2.1747 371.8337
2.1772 371.9208
2.1797 372.0080
2.1822 372.0954
2.1847 372.1828
2.1872 372.2703
2.1897 372.3579
2.1922 372.4457
2.1947 372.5335
2.1972 372.6214
2.1997 372.7094
2.2022 372.7976
2.2047 372.8858
2.2072 372.9741
2.2097 373.0625
2.2122 373.1511
2.2147 373.2397
2.2172 373.3284
2.2197 373.4172
2.2222 373.5062
2.2247 373.5952
2.2272 373.6843
2.2297 373.7736
2.2322 373.8629
2.2347 373.9523
2.2372 374.0418
2.2397 374.1315
2.2422 374.2212
2.2447 374.3110
2.2472 374.4010
2.2497 374.4910
2.2523 374.5811
2.2548 374.6714
2.2573 374.7617
2.2598 374.8521
2.2623 374.9426
2.2648 375.0333
2.2673 375.1240
2.2698 375.2148
2.2723 375.3058
2.2748 375.3968
2.2773 375.4879
2.2798 375.5792
2.2823 375.6705
2.2848 375.7619
2.2873 375.8535
2.2898 375.9451
2.2923 376.0368
2.2948 376.1287
2.2973 376.2206
2.2998 376.3126
2.3023 376.4048
2.3048 376.4970
2.3073 376.5893
2.3098 376.6818
2.3123 376.7743
2.3148 376.8669
2.3173 376.9597
2.3198 377.0525
2.3223 377.1454
2.3248 377.2385
2.3273 377.3316
2.3298 377.4249
2.3323 377.5182
2.3348 377.6116
2.3373 377.7052
2.3398 377.7988
2.3423 377.8925
2.3448 377.9864
2.3473 378.0803
2.3498 378.1744
2.3524 378.2685
2.3549 378.3627
2.3574 378.4571
2.3599 378.5515
2.3624 378.6460
2.3649 378.7407
2.3674 378.8354
2.3699 378.9303
2.3724 379.0252
2.3749 379.1202
2.3774 379.2154
2.3799 379.3106
2.3824 379.4060
2.3849 379.5014
2.3874 379.5969
2.3899 379.6926
2.3924 379.7883
2.3949 379.8842
2.3974 379.9801
2.3999 380.0762
2.4024 380.1723
2.4049 380.2685
2.4074 380.3649
2.4099 380.4613
2.4124 380.5579
2.4149 380.6545
2.4174 380.7513
2.4199 380.8481
2.4224 380.9450
2.4249 381.0421
2.4274 381.1392
2.4299 381.2365
2.4324 381.3338
2.4349 381.4313
2.4374 381.5288
2.4399 381.6265
2.4424 381.7242
2.4449 381.8220
2.4474 381.9200
2.4499 382.0180
2.4525 382.1162
2.4550 382.2144
2.4575 382.3128
2.4600 382.4112
2.4625 382.5098
2.4650 382.6084
2.4675 382.7072
2.4700 382.8060
2.4725 382.9050
2.4750 383.0040
2.4775 383.1032
2.4800 383.2024
2.4825 383.3018
2.4850 383.4012
2.4875 383.5008
2.4900 383.6004
2.4925 383.7002
2.4950 383.8000
2.4975 383.9000
2.5000 384.0000

